Analytical Treatment of Hollow Toroid Flux Tubes

Stray flux tubes around cylindrical poles are commonly modelled starting from the results for planar flux tubes using the circumference of the cylinder as depth. While this is a tried and tested approach, we here discuss analytical expressions using the actual axisymmetric geometry of a fraction of a hollow torus and compare their results to those of the accepted approach.

==> eqn-a01.txt <==
1.00E-05	0.004719108
0.000011	0.004527201
0.0000121	0.004335168
0.00001331	0.004142995
0.000014641	0.003950668
1.61051E-05	0.003758172
1.77156E-05	0.003565491
1.94872E-05	0.003372606
2.14359E-05	0.003179497
2.35795E-05	0.002986142
2.59374E-05	0.002792516
2.85312E-05	0.002598592
3.13843E-05	0.002404342
3.45227E-05	0.002209732
3.7975E-05	0.002014728
4.17725E-05	0.001819289
4.59497E-05	0.001623375
5.05447E-05	0.001426936
5.55992E-05	0.001229923
6.11591E-05	0.001032277
6.7275E-05	0.000833937
7.40025E-05	0.000634835
8.14027E-05	0.000434896
8.9543E-05	0.000234037
9.84973E-05	3.21678E-05





==> eqn-a02.txt <==
1.00E-05	0.006231165
0.000011	0.006039224
0.0000121	0.005847155
0.00001331	0.005654946
0.000014641	0.005462582
1.61051E-05	0.005270048
1.77156E-05	0.005077328
1.94872E-05	0.004884402
2.14359E-05	0.004691252
2.35795E-05	0.004497854
2.59374E-05	0.004304185
2.85312E-05	0.004110217
3.13843E-05	0.003915922
3.45227E-05	0.003721266
3.7975E-05	0.003526216
4.17725E-05	0.003330732
4.59497E-05	0.003134771
5.05447E-05	0.002938286
5.55992E-05	0.002741227
6.11591E-05	0.002543536
6.7275E-05	0.002345153
7.40025E-05	0.002146009
8.14027E-05	0.00194603
8.9543E-05	0.001745135
9.84973E-05	0.001543233
0.000108347	0.001340228
0.000119182	0.001136011
0.0001311	0.000930465
0.00014421	0.00072346
0.000158631	0.000514857
0.000174494	0.000304499
0.000191943	9.22176E-05





==> eqn-a04.txt <==
1.00E-05	0.007866887
0.000011	0.007674844
0.0000121	0.007482669
0.00001331	0.007290351
0.000014641	0.007097874
1.61051E-05	0.006905225
1.77156E-05	0.006712385
1.94872E-05	0.006519337
2.14359E-05	0.00632606
2.35795E-05	0.006132532
2.59374E-05	0.005938729
2.85312E-05	0.005744624
3.13843E-05	0.005550188
3.45227E-05	0.005355389
3.7975E-05	0.005160191
4.17725E-05	0.004964555
4.59497E-05	0.00476844
5.05447E-05	0.004571798
5.55992E-05	0.004374579
6.11591E-05	0.004176727
6.7275E-05	0.00397818
7.40025E-05	0.003778871
8.14027E-05	0.003578726
8.9543E-05	0.003377665
9.84973E-05	0.003175599
0.000108347	0.00297243
0.000119182	0.002768054
0.0001311	0.002562353
0.00014421	0.002355201
0.000158631	0.002146457
0.000174494	0.00193597
0.000191943	0.001723572
0.000211138	0.001509082
0.000232252	0.001292299
0.000255477	0.001073006
0.000281024	0.000850964
0.000309127	0.000625913
0.000340039	0.000397569
0.000374043	0.000165621




==> eqn-a08.txt <==
1.00E-05	0.009745053
0.000011	0.009552711
0.0000121	0.00936023
0.00001331	0.009167596
0.000014641	0.008974794
1.61051E-05	0.00878181
1.77156E-05	0.008588627
1.94872E-05	0.008395224
2.14359E-05	0.008201583
2.35795E-05	0.008007681
2.59374E-05	0.007813493
2.85312E-05	0.007618993
3.13843E-05	0.00742415
3.45227E-05	0.007228932
3.7975E-05	0.007033305
4.17725E-05	0.00683723
4.59497E-05	0.006640663
5.05447E-05	0.006443559
5.55992E-05	0.006245867
6.11591E-05	0.00604753
6.7275E-05	0.005848488
7.40025E-05	0.005648675
8.14027E-05	0.005448016
8.9543E-05	0.005246433
9.84973E-05	0.005043836
0.000108347	0.004840131
0.000119182	0.004635213
0.0001311	0.004428966
0.00014421	0.004221265
0.000158631	0.004011974
0.000174494	0.003800942
0.000191943	0.003588005
0.000211138	0.003372985
0.000232252	0.003155685
0.000255477	0.002935892
0.000281024	0.002713374
0.000309127	0.002487874
0.000340039	0.002259116
0.000374043	0.002026796
0.000411448	0.001790584
0.000452593	0.001550121
0.000497852	0.001305012
0.000547637	0.001054831
0.000602401	0.000799113
0.000662641	0.000537349
0.000728905	0.000268989



==> eqn-a16.txt <==
1.00E-05	0.012092457
0.000011	0.011899284
0.0000121	0.011705949
0.00001331	0.011512439
0.000014641	0.011318739
1.61051E-05	0.011124833
1.77156E-05	0.010930704
1.94872E-05	0.010736331
2.14359E-05	0.010541695
2.35795E-05	0.010346772
2.59374E-05	0.010151537
2.85312E-05	0.009955962
3.13843E-05	0.009760017
3.45227E-05	0.00956367
3.7975E-05	0.009366885
4.17725E-05	0.009169622
4.59497E-05	0.00897184
5.05447E-05	0.00877349
5.55992E-05	0.008574523
6.11591E-05	0.008374882
6.7275E-05	0.008174506
7.40025E-05	0.007973329
8.14027E-05	0.007771277
8.9543E-05	0.007568272
9.84973E-05	0.007364226
0.000108347	0.007159045
0.000119182	0.006952625
0.0001311	0.006744853
0.00014421	0.006535605
0.000158631	0.006324746
0.000174494	0.006112129
0.000191943	0.005897594
0.000211138	0.005680965
0.000232252	0.00546205
0.000255477	0.005240642
0.000281024	0.005016513
0.000309127	0.004789414
0.000340039	0.004559076
0.000374043	0.004325203
0.000411448	0.004087475
0.000452593	0.003845542
0.000497852	0.003599023
0.000547637	0.003347504
0.000602401	0.003090534
0.000662641	0.002827621
0.000728905	0.002558231
0.000801795	0.002281785
0.000881975	0.00199765
0.000970172	0.001705141
0.00106719	0.001403512
0.001173909	0.001091952
0.001291299	0.000769583
0.001420429	0.000435449
0.001562472	8.85142E-05


==> eqn-a32.txt <==
1.00E-05	0.015331292
0.000011	0.015135934
0.0000121	0.014940367
0.00001331	0.014744576
0.000014641	0.014548546
1.61051E-05	0.014352258
1.77156E-05	0.014155695
1.94872E-05	0.013958836
2.14359E-05	0.013761658
2.35795E-05	0.013564137
2.59374E-05	0.013366247
2.85312E-05	0.013167959
3.13843E-05	0.012969243
3.45227E-05	0.012770063
3.7975E-05	0.012570384
4.17725E-05	0.012370166
4.59497E-05	0.012169364
5.05447E-05	0.011967931
5.55992E-05	0.011765815
6.11591E-05	0.01156296
6.7275E-05	0.011359306
7.40025E-05	0.011154784
8.14027E-05	0.010949321
8.9543E-05	0.01074284
9.84973E-05	0.010535253
0.000108347	0.010326466
0.000119182	0.010116377
0.0001311	0.009904874
0.00014421	0.009691835
0.000158631	0.009477128
0.000174494	0.009260608
0.000191943	0.009042118
0.000211138	0.008821487
0.000232252	0.008598529
0.000255477	0.008373039
0.000281024	0.008144798
0.000309127	0.007913564
0.000340039	0.007679074
0.000374043	0.007441044
0.000411448	0.007199164
0.000452593	0.006953094
0.000497852	0.006702467
0.000547637	0.006446884
0.000602401	0.006185909
0.000662641	0.005919069
0.000728905	0.00564585
0.000801795	0.005365692
0.000881975	0.005077988
0.000970172	0.004782077
0.00106719	0.00447724
0.001173909	0.0041627
0.001291299	0.003837608
0.001420429	0.003501045
0.001562472	0.003152013
0.001718719	0.002789428
0.001890591	0.002412112
0.002079651	0.002018789
0.002287616	0.001608073
0.002516377	0.001178461
0.002768015	0.000728321
0.003044816	0.000255886











==> eqn-i01.txt <==
1.00E-05	0.004489899
0.000011	0.004300538
0.0000121	0.004111304
0.00001331	0.003922211
0.000014641	0.003733272
1.61051E-05	0.003544503
1.77156E-05	0.003355922
1.94872E-05	0.003167546
2.14359E-05	0.002979398
2.35795E-05	0.002791499
2.59374E-05	0.002603876
2.85312E-05	0.002416556
3.13843E-05	0.002229569
3.45227E-05	0.00204295
3.7975E-05	0.001856736
4.17725E-05	0.001670967
4.59497E-05	0.001485689
5.05447E-05	0.001300952
5.55992E-05	0.00111681
6.11591E-05	0.000933325
6.7275E-05	0.000750563
7.40025E-05	0.000568598
8.14027E-05	0.00038751
8.9543E-05	0.000207391
9.84973E-05	2.83386E-05










==> eqn-i02.txt <==
1.00E-05	0.005747193
0.000011	0.005557792
0.0000121	0.005368517
0.00001331	0.005179381
0.000014641	0.004990398
1.61051E-05	0.004801584
1.77156E-05	0.004612955
1.94872E-05	0.004424531
2.14359E-05	0.004236332
2.35795E-05	0.004048382
2.59374E-05	0.003860706
2.85312E-05	0.003673331
3.13843E-05	0.003486288
3.45227E-05	0.003299612
3.7975E-05	0.003113339
4.17725E-05	0.002927511
4.59497E-05	0.002742174
5.05447E-05	0.002557376
5.55992E-05	0.002373175
6.11591E-05	0.00218963
6.7275E-05	0.002006809
7.40025E-05	0.001824786
8.14027E-05	0.001643644
8.9543E-05	0.001463473
9.84973E-05	0.001284373
0.000108347	0.001106456
0.000119182	0.000929844
0.0001311	0.000754672
0.00014421	0.000581091
0.000158631	0.000409266
0.000174494	0.000239383
0.000191943	7.16441E-05









==> eqn-i04.txt <==
1.00E-05	0.006872957
0.000011	0.006683424
0.0000121	0.006494011
0.00001331	0.006304733
0.000014641	0.006115602
1.61051E-05	0.005926634
1.77156E-05	0.005737845
1.94872E-05	0.005549256
2.14359E-05	0.005360885
2.35795E-05	0.005172757
2.59374E-05	0.004984895
2.85312E-05	0.004797328
3.13843E-05	0.004610087
3.45227E-05	0.004423204
3.7975E-05	0.004236717
4.17725E-05	0.004050668
4.59497E-05	0.003865102
5.05447E-05	0.003680068
5.55992E-05	0.003495622
6.11591E-05	0.003311826
6.7275E-05	0.003128747
7.40025E-05	0.002946459
8.14027E-05	0.002765046
8.9543E-05	0.002584599
9.84973E-05	0.002405219
0.000108347	0.002227019
0.000119182	0.002050123
0.0001311	0.001874668
0.00014421	0.001700808
0.000158631	0.001528712
0.000174494	0.001358569
0.000191943	0.001190589
0.000211138	0.001025005
0.000232252	0.000862078
0.000255477	0.000702098
0.000281024	0.000545389
0.000309127	0.000392317
0.000340039	0.000243287
0.000374043	9.87606E-05








==> eqn-i08.txt <==
1.00E-05	0.007728563
0.000011	0.007538569
0.0000121	0.007348679
0.00001331	0.007158903
0.000014641	0.006969255
1.61051E-05	0.006779749
1.77156E-05	0.006590401
1.94872E-05	0.006401229
2.14359E-05	0.006212251
2.35795E-05	0.00602349
2.59374E-05	0.005834968
2.85312E-05	0.005646713
3.13843E-05	0.005458754
3.45227E-05	0.005271121
3.7975E-05	0.005083852
4.17725E-05	0.004896986
4.59497E-05	0.004710566
5.05447E-05	0.00452464
5.55992E-05	0.004339262
6.11591E-05	0.004154492
6.7275E-05	0.003970394
7.40025E-05	0.003787042
8.14027E-05	0.003604517
8.9543E-05	0.003422907
9.84973E-05	0.003242313
0.000108347	0.003062845
0.000119182	0.002884625
0.0001311	0.00270779
0.00014421	0.002532493
0.000158631	0.002358902
0.000174494	0.002187206
0.000191943	0.002017617
0.000211138	0.001850371
0.000232252	0.001685733
0.000255477	0.001524001
0.000281024	0.001365509
0.000309127	0.001210636
0.000340039	0.001059812
0.000374043	0.000913525
0.000411448	0.000772333
0.000452593	0.000636881
0.000497852	0.000507917
0.000547637	0.000386317
0.000602401	0.000273125
0.000662641	0.000169604
0.000728905	7.73256E-05







==> eqn-ra01.txt <==
1.00E-05	4.61E-03
0.000011	4.41E-03
0.0000121	4.22E-03
0.00001331	4.03E-03
0.000014641	3.84E-03
1.61051E-05	3.65E-03
1.77156E-05	3.46E-03
1.94872E-05	3.27E-03
2.14359E-05	3.08E-03
2.35795E-05	2.89E-03
2.59374E-05	2.70E-03
2.85312E-05	2.51E-03
3.13843E-05	2.32E-03
3.45227E-05	2.13E-03
3.7975E-05	1.94E-03
4.17725E-05	1.75E-03
4.59497E-05	1.56E-03
5.05447E-05	1.36E-03
5.55992E-05	1.17E-03
6.11591E-05	9.83E-04
6.7275E-05	7.93E-04
7.40025E-05	6.02E-04
8.14027E-05	4.12E-04
8.9543E-05	2.21E-04
9.84973E-05	3.03E-05


==> eqn-ra02.txt <==
1.00E-05	5.99E-03
0.000011	5.80E-03
0.0000121	5.61E-03
0.00001331	5.42E-03
0.000014641	5.23E-03
1.61051E-05	5.04E-03
1.77156E-05	4.85E-03
1.94872E-05	4.66E-03
2.14359E-05	4.47E-03
2.35795E-05	4.28E-03
2.59374E-05	4.09E-03
2.85312E-05	3.89E-03
3.13843E-05	3.70E-03
3.45227E-05	3.51E-03
3.7975E-05	3.32E-03
4.17725E-05	3.13E-03
4.59497E-05	2.94E-03
5.05447E-05	2.75E-03
5.55992E-05	2.56E-03
6.11591E-05	2.37E-03
6.7275E-05	2.18E-03
7.40025E-05	1.99E-03
8.14027E-05	1.80E-03
8.9543E-05	1.61E-03
9.84973E-05	1.42E-03
0.000108347	1.23E-03
0.000119182	1.04E-03
0.0001311	8.45E-04
0.00014421	6.54E-04
0.000158631	4.63E-04
0.000174494	2.73E-04
0.000191943	8.22E-05




==> eqn-ra04.txt <==
1.00E-05	7.38E-03
0.000011	7.19E-03
0.0000121	7.00E-03
0.00001331	6.81E-03
0.000014641	6.62E-03
1.61051E-05	6.42E-03
1.77156E-05	6.23E-03
1.94872E-05	6.04E-03
2.14359E-05	5.85E-03
2.35795E-05	5.66E-03
2.59374E-05	5.47E-03
2.85312E-05	5.28E-03
3.13843E-05	5.09E-03
3.45227E-05	4.90E-03
3.7975E-05	4.71E-03
4.17725E-05	4.52E-03
4.59497E-05	4.33E-03
5.05447E-05	4.14E-03
5.55992E-05	3.95E-03
6.11591E-05	3.76E-03
6.7275E-05	3.57E-03
7.40025E-05	3.37E-03
8.14027E-05	3.18E-03
8.9543E-05	2.99E-03
9.84973E-05	2.80E-03
0.000108347	2.61E-03
0.000119182	2.42E-03
0.0001311	2.23E-03
0.00014421	2.04E-03
0.000158631	1.85E-03
0.000174494	1.66E-03
0.000191943	1.47E-03
0.000211138	1.28E-03
0.000232252	1.09E-03
0.000255477	8.97E-04
0.000281024	7.06E-04
0.000309127	5.15E-04
0.000340039	3.25E-04
0.000374043	1.34E-04



==> eqn-ra08.txt <==
1.00E-05	8.76E-03
0.000011	8.57E-03
0.0000121	8.38E-03
0.00001331	8.19E-03
0.000014641	8.00E-03
1.61051E-05	7.81E-03
1.77156E-05	7.62E-03
1.94872E-05	7.43E-03
2.14359E-05	7.24E-03
2.35795E-05	7.05E-03
2.59374E-05	6.86E-03
2.85312E-05	6.67E-03
3.13843E-05	6.48E-03
3.45227E-05	6.29E-03
3.7975E-05	6.10E-03
4.17725E-05	5.90E-03
4.59497E-05	5.71E-03
5.05447E-05	5.52E-03
5.55992E-05	5.33E-03
6.11591E-05	5.14E-03
6.7275E-05	4.95E-03
7.40025E-05	4.76E-03
8.14027E-05	4.57E-03
8.9543E-05	4.38E-03
9.84973E-05	4.19E-03
0.000108347	4.00E-03
0.000119182	3.81E-03
0.0001311	3.62E-03
0.00014421	3.43E-03
0.000158631	3.24E-03
0.000174494	3.05E-03
0.000191943	2.85E-03
0.000211138	2.66E-03
0.000232252	2.47E-03
0.000255477	2.28E-03
0.000281024	2.09E-03
0.000309127	1.90E-03
0.000340039	1.71E-03
0.000374043	1.52E-03
0.000411448	1.33E-03
0.000452593	1.14E-03
0.000497852	9.49E-04
0.000547637	7.58E-04
0.000602401	5.67E-04
0.000662641	3.77E-04
0.000728905	1.86E-04


==> eqn-ra16.txt <==
1.00E-05	1.02E-02
0.000011	9.96E-03
0.0000121	9.77E-03
0.00001331	9.58E-03
0.000014641	9.39E-03
1.61051E-05	9.20E-03
1.77156E-05	9.01E-03
1.94872E-05	8.82E-03
2.14359E-05	8.63E-03
2.35795E-05	8.43E-03
2.59374E-05	8.24E-03
2.85312E-05	8.05E-03
3.13843E-05	7.86E-03
3.45227E-05	7.67E-03
3.7975E-05	7.48E-03
4.17725E-05	7.29E-03
4.59497E-05	7.10E-03
5.05447E-05	6.91E-03
5.55992E-05	6.72E-03
6.11591E-05	6.53E-03
6.7275E-05	6.34E-03
7.40025E-05	6.15E-03
8.14027E-05	5.96E-03
8.9543E-05	5.77E-03
9.84973E-05	5.58E-03
0.000108347	5.38E-03
0.000119182	5.19E-03
0.0001311	5.00E-03
0.00014421	4.81E-03
0.000158631	4.62E-03
0.000174494	4.43E-03
0.000191943	4.24E-03
0.000211138	4.05E-03
0.000232252	3.86E-03
0.000255477	3.67E-03
0.000281024	3.48E-03
0.000309127	3.29E-03
0.000340039	3.10E-03
0.000374043	2.91E-03
0.000411448	2.72E-03
0.000452593	2.53E-03
0.000497852	2.33E-03
0.000547637	2.14E-03
0.000602401	1.95E-03
0.000662641	1.76E-03
0.000728905	1.57E-03
0.000801795	1.38E-03
0.000881975	1.19E-03
0.000970172	1.00E-03
0.00106719	8.10E-04
0.001173909	6.19E-04
0.001291299	4.29E-04
0.001420429	2.38E-04
0.001562472	4.75E-05


==> eqn-ra32.txt <==
1.00E-05	1.15E-02
0.000011	1.13E-02
0.0000121	1.12E-02
0.00001331	1.10E-02
0.000014641	1.08E-02
1.61051E-05	1.06E-02
1.77156E-05	1.04E-02
1.94872E-05	1.02E-02
2.14359E-05	1.00E-02
2.35795E-05	9.82E-03
2.59374E-05	9.63E-03
2.85312E-05	9.44E-03
3.13843E-05	9.25E-03
3.45227E-05	9.06E-03
3.7975E-05	8.87E-03
4.17725E-05	8.68E-03
4.59497E-05	8.49E-03
5.05447E-05	8.30E-03
5.55992E-05	8.11E-03
6.11591E-05	7.91E-03
6.7275E-05	7.72E-03
7.40025E-05	7.53E-03
8.14027E-05	7.34E-03
8.9543E-05	7.15E-03
9.84973E-05	6.96E-03
0.000108347	6.77E-03
0.000119182	6.58E-03
0.0001311	6.39E-03
0.00014421	6.20E-03
0.000158631	6.01E-03
0.000174494	5.82E-03
0.000191943	5.63E-03
0.000211138	5.44E-03
0.000232252	5.25E-03
0.000255477	5.06E-03
0.000281024	4.86E-03
0.000309127	4.67E-03
0.000340039	4.48E-03
0.000374043	4.29E-03
0.000411448	4.10E-03
0.000452593	3.91E-03
0.000497852	3.72E-03
0.000547637	3.53E-03
0.000602401	3.34E-03
0.000662641	3.15E-03
0.000728905	2.96E-03
0.000801795	2.77E-03
0.000881975	2.58E-03
0.000970172	2.39E-03
0.00106719	2.20E-03
0.001173909	2.01E-03
0.001291299	1.82E-03
0.001420429	1.62E-03
0.001562472	1.43E-03
0.001718719	1.24E-03
0.001890591	1.05E-03
0.002079651	8.62E-04
0.002287616	6.71E-04
0.002516377	4.81E-04
0.002768015	2.90E-04
0.003044816	9.94E-05







==> eqn-ru01.txt <==
1.00E-05	4.61E-03
0.000011	4.41E-03
0.0000121	4.22E-03
0.00001331	4.03E-03
0.000014641	3.84E-03
1.61051E-05	3.65E-03
1.77156E-05	3.46E-03
1.94872E-05	3.27E-03
2.14359E-05	3.08E-03
2.35795E-05	2.89E-03
2.59374E-05	2.70E-03
2.85312E-05	2.51E-03
3.13843E-05	2.32E-03
3.45227E-05	2.13E-03
3.7975E-05	1.94E-03
4.17725E-05	1.75E-03
4.59497E-05	1.56E-03
5.05447E-05	1.36E-03
5.55992E-05	1.17E-03
6.11591E-05	9.83E-04
6.7275E-05	7.93E-04
7.40025E-05	6.02E-04
8.14027E-05	4.12E-04
8.9543E-05	2.21E-04
9.84973E-05	3.03E-05





==> eqn-ru02.txt <==
1.00E-05	5.99E-03
0.000011	5.80E-03
0.0000121	5.61E-03
0.00001331	5.42E-03
0.000014641	5.23E-03
1.61051E-05	5.04E-03
1.77156E-05	4.85E-03
1.94872E-05	4.66E-03
2.14359E-05	4.47E-03
2.35795E-05	4.28E-03
2.59374E-05	4.09E-03
2.85312E-05	3.89E-03
3.13843E-05	3.70E-03
3.45227E-05	3.51E-03
3.7975E-05	3.32E-03
4.17725E-05	3.13E-03
4.59497E-05	2.94E-03
5.05447E-05	2.75E-03
5.55992E-05	2.56E-03
6.11591E-05	2.37E-03
6.7275E-05	2.18E-03
7.40025E-05	1.99E-03
8.14027E-05	1.80E-03
8.9543E-05	1.61E-03
9.84973E-05	1.42E-03
0.000108347	1.23E-03
0.000119182	1.04E-03
0.0001311	8.45E-04
0.00014421	6.54E-04
0.000158631	4.63E-04
0.000174494	2.73E-04
0.000191943	8.22E-05





==> eqn-ru04.txt <==
1.00E-05	7.38E-03
0.000011	7.19E-03
0.0000121	7.00E-03
0.00001331	6.81E-03
0.000014641	6.62E-03
1.61051E-05	6.42E-03
1.77156E-05	6.23E-03
1.94872E-05	6.04E-03
2.14359E-05	5.85E-03
2.35795E-05	5.66E-03
2.59374E-05	5.47E-03
2.85312E-05	5.28E-03
3.13843E-05	5.09E-03
3.45227E-05	4.90E-03
3.7975E-05	4.71E-03
4.17725E-05	4.52E-03
4.59497E-05	4.33E-03
5.05447E-05	4.14E-03
5.55992E-05	3.95E-03
6.11591E-05	3.76E-03
6.7275E-05	3.57E-03
7.40025E-05	3.37E-03
8.14027E-05	3.18E-03
8.9543E-05	2.99E-03
9.84973E-05	2.80E-03
0.000108347	2.61E-03
0.000119182	2.42E-03
0.0001311	2.23E-03
0.00014421	2.04E-03
0.000158631	1.85E-03
0.000174494	1.66E-03
0.000191943	1.47E-03
0.000211138	1.28E-03
0.000232252	1.09E-03
0.000255477	8.97E-04
0.000281024	7.06E-04
0.000309127	5.15E-04
0.000340039	3.25E-04
0.000374043	1.34E-04






==> eqn-ru08.txt <==
1.00E-05	8.76E-03
0.000011	8.57E-03
0.0000121	8.38E-03
0.00001331	8.19E-03
0.000014641	8.00E-03
1.61051E-05	7.81E-03
1.77156E-05	7.62E-03
1.94872E-05	7.43E-03
2.14359E-05	7.24E-03
2.35795E-05	7.05E-03
2.59374E-05	6.86E-03
2.85312E-05	6.67E-03
3.13843E-05	6.48E-03
3.45227E-05	6.29E-03
3.7975E-05	6.10E-03
4.17725E-05	5.90E-03
4.59497E-05	5.71E-03
5.05447E-05	5.52E-03
5.55992E-05	5.33E-03
6.11591E-05	5.14E-03
6.7275E-05	4.95E-03
7.40025E-05	4.76E-03
8.14027E-05	4.57E-03
8.9543E-05	4.38E-03
9.84973E-05	4.19E-03
0.000108347	4.00E-03
0.000119182	3.81E-03
0.0001311	3.62E-03
0.00014421	3.43E-03
0.000158631	3.24E-03
0.000174494	3.05E-03
0.000191943	2.85E-03
0.000211138	2.66E-03
0.000232252	2.47E-03
0.000255477	2.28E-03
0.000281024	2.09E-03
0.000309127	1.90E-03
0.000340039	1.71E-03
0.000374043	1.52E-03
0.000411448	1.33E-03
0.000452593	1.14E-03
0.000497852	9.49E-04
0.000547637	7.58E-04
0.000602401	5.67E-04
0.000662641	3.77E-04
0.000728905	1.86E-04







==> eqn-u01.txt <==
1.00E-05	0.004601651
0.000011	0.00441096
0.0000121	0.004220269
0.00001331	0.004029581
0.000014641	0.003838895
1.61051E-05	0.003648212
1.77156E-05	0.003457534
1.94872E-05	0.003266862
2.14359E-05	0.003076197
2.35795E-05	0.002885542
2.59374E-05	0.002694899
2.85312E-05	0.00250427
3.13843E-05	0.00231366
3.45227E-05	0.002123071
3.7975E-05	0.001932508
4.17725E-05	0.001741976
4.59497E-05	0.001551483
5.05447E-05	0.001361035
5.55992E-05	0.00117064
6.11591E-05	0.00098031
6.7275E-05	0.000790057
7.40025E-05	0.000599894
8.14027E-05	0.000409838
8.9543E-05	0.00021991
9.84973E-05	3.01321E-05




==> eqn-u02.txt <==
1.00E-05	0.005979402
0.000011	0.005788515
0.0000121	0.005597623
0.00001331	0.005406726
0.000014641	0.005215825
1.61051E-05	0.005024921
1.77156E-05	0.004834014
1.94872E-05	0.004643107
2.14359E-05	0.004452201
2.35795E-05	0.004261298
2.59374E-05	0.004070401
2.85312E-05	0.003879513
3.13843E-05	0.003688637
3.45227E-05	0.003497778
3.7975E-05	0.00330694
4.17725E-05	0.003116132
4.59497E-05	0.002925359
5.05447E-05	0.002734631
5.55992E-05	0.002543958
6.11591E-05	0.002353352
6.7275E-05	0.002162829
7.40025E-05	0.001972405
8.14027E-05	0.001782101
8.9543E-05	0.001591941
9.84973E-05	0.001401954
0.000108347	0.001212174
0.000119182	0.00102264
0.0001311	0.000833399
0.00014421	0.000644507
0.000158631	0.000456029
0.000174494	0.000268043
0.000191943	8.06393E-05





==> eqn-u04.txt <==
1.00E-05	0.007336411
0.000011	0.007144906
0.0000121	0.006953373
0.00001331	0.006761814
0.000014641	0.006570228
1.61051E-05	0.006378614
1.77156E-05	0.006186974
1.94872E-05	0.005995308
2.14359E-05	0.005803618
2.35795E-05	0.005611904
2.59374E-05	0.005420168
2.85312E-05	0.005228414
3.13843E-05	0.005036645
3.45227E-05	0.004844864
3.7975E-05	0.004653077
4.17725E-05	0.004461291
4.59497E-05	0.004269512
5.05447E-05	0.004077751
5.55992E-05	0.003886019
6.11591E-05	0.00369433
6.7275E-05	0.0035027
7.40025E-05	0.00331115
8.14027E-05	0.003119703
8.9543E-05	0.002928387
9.84973E-05	0.002737237
0.000108347	0.002546292
0.000119182	0.002355601
0.0001311	0.002165219
0.00014421	0.001975215
0.000158631	0.001785667
0.000174494	0.001596672
0.000191943	0.001408341
0.000211138	0.001220808
0.000232252	0.001034232
0.000255477	0.000848801
0.000281024	0.000664741
0.000309127	0.00048232
0.000340039	0.000301857
0.000374043	0.000123736





==> eqn-u08.txt <==
1.00E-05	0.008620454
0.000011	0.008426961
0.0000121	0.008233371
0.00001331	0.008039682
0.000014641	0.00784589
1.61051E-05	0.007651993
1.77156E-05	0.007457987
1.94872E-05	0.00726387
2.14359E-05	0.007069638
2.35795E-05	0.00687529
2.59374E-05	0.006680824
2.85312E-05	0.006486239
3.13843E-05	0.006291533
3.45227E-05	0.006096707
3.7975E-05	0.005901761
4.17725E-05	0.005706699
4.59497E-05	0.005511523
5.05447E-05	0.005316239
5.55992E-05	0.005120855
6.11591E-05	0.004925379
6.7275E-05	0.004729826
7.40025E-05	0.004534212
8.14027E-05	0.004338557
8.9543E-05	0.004142888
9.84973E-05	0.003947237
0.000108347	0.003751642
0.000119182	0.003556154
0.0001311	0.00336083
0.00014421	0.003165741
0.000158631	0.002970974
0.000174494	0.002776633
0.000191943	0.002582843
0.000211138	0.002389756
0.000232252	0.002197556
0.000255477	0.002006462
0.000281024	0.001816741
0.000309127	0.001628716
0.000340039	0.001442778
0.000374043	0.001259406
0.000411448	0.001079182
0.000452593	0.000902828
0.000497852	0.000731234
0.000547637	0.00056552
0.000602401	0.000407106
0.000662641	0.000257829
0.000728905	0.00012012






==> old_vs_new_force_parallel.csv <==
%"time"     "new.F_m vs new.s"     "old.F_m vs old.s"
0.002     -5.77870297534046e-06     -5.907125701511462e-06
0.00200303     -5.769245774949851e-06     -5.897668845900369e-06
0.00201744     -5.724578690679932e-06     -5.853002130674521e-06
0.00204311     -5.646619893713781e-06     -5.775038891805401e-06
0.0020763     -5.548679263396812e-06     -5.677083185047155e-06
0.00211361     -5.442280690190448e-06     -5.570655688369245e-06
0.00215284     -5.334431743944281e-06     -5.462763391513395e-06
0.0021928     -5.228573219256482e-06     -5.356847826842821e-06
0.00223295     -5.126033674478828e-06     -5.254238595415396e-06
0.00227311     -5.027142196295312e-06     -5.155265728926538e-06
0.00231322     -4.931827582346277e-06     -5.059858798050004e-06
0.00235327     -4.839897810642355e-06     -4.967826423313535e-06
0.0023933     -4.751142441383864e-06     -4.878958720704687e-06
0.00243331     -4.665368203673344e-06     -4.793062922569808e-06
0.00247331     -4.582409096766348e-06     -4.70997350361554e-06
0.00251331     -4.502123760118736e-06     -4.629549562844922e-06
0.00255331     -4.424380716434434e-06     -4.551660053094596e-06
0.00259331     -4.349059570806188e-06     -4.47618498716687e-06
0.00263331     -4.276049531316212e-06     -4.403013960832954e-06
0.00267331     -4.205247364064904e-06     -4.332044107810245e-06
0.00271331     -4.136555628038517e-06     -4.263178333609562e-06
0.00275331     -4.069882219357437e-06     -4.196324860901721e-06
0.00279331     -4.005140509183625e-06     -4.131397370048472e-06
0.00283331     -3.942248623507742e-06     -4.068314279168955e-06
0.00287331     -3.881129218521646e-06     -4.006998520872771e-06
0.00291331     -3.821709221246506e-06     -3.947377284062541e-06
0.00295331     -3.763919487355432e-06     -3.889381672513498e-06
0.00299331     -3.707694557521715e-06     -3.832946462138485e-06
0.00303331     -3.652972442121649e-06     -3.778009886594103e-06
0.00307331     -3.599694378598825e-06     -3.724513395325238e-06
0.00311331     -3.54780462419446e-06     -3.672401446980966e-06
0.00315331     -3.497250264450565e-06     -3.62162131855367e-06
0.00319331     -3.447981036103131e-06     -3.572122928862713e-06
0.00323331     -3.399949166486432e-06     -3.52385867852416e-06
0.00327331     -3.353109213372623e-06     -3.476783290261992e-06
0.00331331     -3.307417928225698e-06     -3.430853672655144e-06
0.00335331     -3.262834128160521e-06     -3.386028792554344e-06
0.00339331     -3.219318572187405e-06     -3.342269551729666e-06
0.00343331     -3.176833848111119e-06     -3.299538674155269e-06
0.00347331     -3.135344267243688e-06     -3.257800601082556e-06
0.00351331     -3.094815766308345e-06     -3.217021393281087e-06
0.00355331     -3.055215815968037e-06     -3.177168639882381e-06
0.00359331     -3.016513335462365e-06     -3.138211373312131e-06
0.00363331     -2.978678612882285e-06     -3.100119989841596e-06
0.00367331     -2.94168323065286e-06     -3.062866175329889e-06
0.00371331     -2.905499995831454e-06     -3.026422835765692e-06
0.00375331     -2.870102874862138e-06     -2.99076403225041e-06
0.00379331     -2.83546693245745e-06     -2.95586492009487e-06
0.00383331     -2.801568274306068e-06     -2.92170169172915e-06
0.00387331     -2.768383993505024e-06     -2.888251523326428e-06
0.00391331     -2.735892119651881e-06     -2.855492524070635e-06
0.00395331     -2.704071571779349e-06     -2.823403689262262e-06
0.00399331     -2.672902113857952e-06     -2.791964855980522e-06
0.00403331     -2.642364312832189e-06     -2.761156661269005e-06
0.00407331     -2.612439499199947e-06     -2.730960502856759e-06
0.00411331     -2.583109729891581e-06     -2.701358502171151e-06
0.00415331     -2.55435775329368e-06     -2.672333469488071e-06
0.00419331     -2.526166976274338e-06     -2.643868871076726e-06
0.00423331     -2.498521433077532e-06     -2.615948798207094e-06
0.00427331     -2.471405755964197e-06     -2.588557937898012e-06
0.00431331     -2.444805147486592e-06     -2.561681545292896e-06
0.00435331     -2.418705354290958e-06     -2.535305417558397e-06
0.00439331     -2.393092642351023e-06     -2.509415869208933e-06
0.00443331     -2.367953773542078e-06     -2.483999708767066e-06
0.00447331     -2.343275983471636e-06     -2.459044216676064e-06
0.00451331     -2.319046960488808e-06     -2.434537124387004e-06
0.00455331     -2.29525482579987e-06     -2.410466594548174e-06
0.00459331     -2.271888114622625e-06     -2.386821202229575e-06
0.00463331     -2.248935758316778e-06     -2.36358991711997e-06
0.00467331     -2.226387067431879e-06     -2.340762086638228e-06
0.00471331     -2.2042317156183e-06     -2.318327419904626e-06
0.00475331     -2.182459724350449e-06     -2.296275972521455e-06
0.00479331     -2.161061448414755e-06     -2.27459813211568e-06
0.00483331     -2.140027562118135e-06     -2.253284604599469e-06
0.00487331     -2.119349046175574e-06     -2.23232640110737e-06
0.00491331     -2.099017175238083e-06     -2.211714825571575e-06
0.00495331     -2.079023506024864e-06     -2.191441462899187e-06
0.00499331     -2.059359866025834e-06     -2.171498167717746e-06
0.00503331     -2.040018342742707e-06     -2.151877053657398e-06
0.00507331     -2.020991273439007e-06     -2.132570483140085e-06
0.00511331     -2.002271235371077e-06     -2.113571057647997e-06
0.00515331     -1.983851036476755e-06     -2.094871608448047e-06
0.00519331     -1.96572370648366e-06     -2.076465187734221e-06
0.00523331     -1.947882488440129e-06     -2.058345060191293e-06
0.00527331     -1.930320830622878e-06     -2.040504694933711e-06
0.00531331     -1.913032378811354e-06     -2.022937757809825e-06
0.00535331     -1.896010968908774e-06     -2.005638104051538e-06
0.00539331     -1.879250619891461e-06     -1.988599771251027e-06
0.00543331     -1.862745527069612e-06     -1.971816972647705e-06
0.00547331     -1.846490055643485e-06     -1.95528409070955e-06
0.00551331     -1.830478734540102e-06     -1.938995670993841e-06
0.00555331     -1.814706250516246e-06     -1.92294641627323e-06
0.00559331     -1.79916744251446e-06     -1.907131180913836e-06
0.00563331     -1.783857296259483e-06     -1.891544965492884e-06
0.00567331     -1.768770939083232e-06     -1.876182911644016e-06
0.00571331     -1.753903634967143e-06     -1.861040297119142e-06
0.00575331     -1.739250779791306e-06     -1.846112531056301e-06
0.00579331     -1.724807896780383e-06     -1.831395149443545e-06
0.00583331     -1.710570632136868e-06     -1.816883810769467e-06
0.00587331     -1.696534750852772e-06     -1.802574291851459e-06
0.00591331     -1.682696132691272e-06     -1.788462483833285e-06
0.00595331     -1.669050768330329e-06     -1.774544388344014e-06
0.00599331     -1.655594755660737e-06     -1.760816113810766e-06
0.00603331     -1.642324296231391e-06     -1.747273871918133e-06
0.00607331     -1.629235691835024e-06     -1.733913974207521e-06
0.00611331     -1.616325341227982e-06     -1.72073282881e-06
0.00615331     -1.603589736977899e-06     -1.707726937306576e-06
0.00619331     -1.591025462433541e-06     -1.694892891710142e-06
0.00623331     -1.578629188811297e-06     -1.682227371563634e-06
0.00627331     -1.566397672393122e-06     -1.669727141149204e-06
0.00631331     -1.554327751831002e-06     -1.657389046803484e-06
0.00635331     -1.542416345553214e-06     -1.645210014334278e-06
0.00639331     -1.530660449267971e-06     -1.633187046534219e-06
0.00643331     -1.519057133560166e-06     -1.6213172207872e-06
0.00647331     -1.507603541577226e-06     -1.609597686763525e-06
0.00651331     -1.496296886800221e-06     -1.598025664200015e-06
0.00655331     -1.4851344508966e-06     -1.586598440761396e-06
0.00659331     -1.474113581651084e-06     -1.575313369979543e-06
0.00663331     -1.46323169097141e-06     -1.564167869267287e-06
0.00667331     -1.452486252965808e-06     -1.553159418003648e-06
0.00671331     -1.441874802089178e-06     -1.542285555687531e-06
0.00675331     -1.431394931355181e-06     -1.531543880157031e-06
0.00679331     -1.421044290611457e-06     -1.520932045871654e-06
0.00683331     -1.410820584875438e-06     -1.510447762254866e-06
0.00687331     -1.400721572728266e-06     -1.500088792094528e-06
0.00691331     -1.390745064764463e-06     -1.489852949998846e-06
0.00695331     -1.380888922095107e-06     -1.479738100905634e-06
0.00699331     -1.371151054902383e-06     -1.469742158642725e-06
0.00703331     -1.361529421043452e-06     -1.459863084537519e-06
0.00707331     -1.352022024701692e-06     -1.450098886073694e-06
0.00711331     -1.342626915083446e-06     -1.440447615593262e-06
0.00715331     -1.333342185158487e-06     -1.430907369042155e-06
0.00719331     -1.324165970442521e-06     -1.421476284757672e-06
0.00723331     -1.315096447820077e-06     -1.412152542296162e-06
0.00727331     -1.306131834406237e-06     -1.402934361299389e-06
0.00731331     -1.297270386445727e-06     -1.3938200003981e-06
0.00735331     -1.288510398247942e-06     -1.384807756151381e-06
0.00739331     -1.279850201156533e-06     -1.375895962020442e-06
0.00743331     -1.271288162552274e-06     -1.367082987375545e-06
0.00747331     -1.262822684887948e-06     -1.358367236534813e-06
0.00751331     -1.254452204754063e-06     -1.349747147833751e-06
0.00755331     -1.246175191974258e-06     -1.341221192724336e-06
0.00759331     -1.237990148729301e-06     -1.332787874902575e-06
0.00763331     -1.229895608708629e-06     -1.324445729463501e-06
0.00767331     -1.221890136288428e-06     -1.316193322082594e-06
0.00771331     -1.213972325735293e-06     -1.308029248222682e-06
0.00775331     -1.206140800434532e-06     -1.299952132365382e-06
0.00779331     -1.198394212142251e-06     -1.291960627266222e-06
0.00783331     -1.190731240260333e-06     -1.284053413232572e-06
0.00787331     -1.183150591133549e-06     -1.276229197423602e-06
0.00791331     -1.175650997367965e-06     -1.268486713171462e-06
0.00795331     -1.168231217169927e-06     -1.260824719322948e-06
0.00799331     -1.160890033704903e-06     -1.253241999600941e-06
0.00803331     -1.153626254475469e-06     -1.24573736198492e-06
0.00807331     -1.146438710717796e-06     -1.238309638109891e-06
0.00811331     -1.139326256815997e-06     -1.230957682683102e-06
0.00815331     -1.132287769733704e-06     -1.223680372917923e-06
0.00819331     -1.125322148462305e-06     -1.216476607984313e-06
0.00823331     -1.118428313485266e-06     -1.209345308475309e-06
0.00827331     -1.111605206258001e-06     -1.202285415888986e-06
0.00831331     -1.104851788702745e-06     -1.195295892125378e-06
0.00835331     -1.098167042717962e-06     -1.188375718997855e-06
0.00839331     -1.091549969701767e-06     -1.181523897758467e-06
0.00843331     -1.084999590088926e-06     -1.174739448636805e-06
0.00847331     -1.078514942900964e-06     -1.168021410391918e-06
0.00851331     -1.072095085308966e-06     -1.161368839876861e-06
0.00855331     -1.06573909220864e-06     -1.154780811615474e-06
0.00859331     -1.05944605580726e-06     -1.148256417390967e-06
0.00863331     -1.053215085222084e-06     -1.141794765845952e-06
0.00867331     -1.047045306089903e-06     -1.135394982093542e-06
0.00871331     -1.040935860187325e-06     -1.129056207339161e-06
0.00875331     -1.034885905061494e-06     -1.122777598512728e-06
0.00879331     -1.028894613670879e-06     -1.11655832791087e-06
0.00883331     -1.02296117403583e-06     -1.110397582848874e-06
0.00887331     -1.017084788898582e-06     -1.104294565322037e-06
0.00891331     -1.011264675392428e-06     -1.098248491676148e-06
0.00895331     -1.005500064719754e-06     -1.092258592286793e-06
0.00899331     -9.997902018386694e-07     -1.086324111247228e-06
0.00903331     -9.941343451579696e-07     -1.080444306064538e-06
0.00907331     -9.885317662401677e-07     -1.074618447363842e-06
0.00911331     -9.829817495123524e-07     -1.06884581860028e-06
0.00915331     -9.774835919846168e-07     -1.063125715778556e-06
0.00919331     -9.720366029758726e-07     -1.057457447179807e-06
0.00923331     -9.666401038467501e-07     -1.051840333095565e-06
0.00927331     -9.612934277394566e-07     -1.046273705568611e-06
0.00931331     -9.559959193243001e-07     -1.040756908140503e-06
0.00935331     -9.507469345527592e-07     -1.035289295605588e-06
0.00939331     -9.455458404168395e-07     -1.029870233771295e-06
0.00943331     -9.403920147145547e-07     -1.024499099224531e-06
0.00947331     -9.352848458213744e-07     -1.019175279103992e-06
0.00951331     -9.302237324674121e-07     -1.013898170878222e-06
0.00955331     -9.252080835202312e-07     -1.008667182129247e-06
0.00959331     -9.202373177730781e-07     -1.003481730341624e-06
0.00963331     -9.153108637384067e-07     -9.983412426967415e-07
0.00967331     -9.104281594465161e-07     -9.932451558722314e-07
0.00971331     -9.055886522491621e-07     -9.881929158463307e-07
0.00975331     -9.007917986280189e-07     -9.831839777070626e-07
0.00979331     -8.960370640078305e-07     -9.782178054660923e-07
0.00983331     -8.913239225741234e-07     -9.732938718771284e-07
0.00987331     -8.866518570953481e-07     -9.684116582587354e-07
0.00991331     -8.820203587493401e-07     -9.635706543214408e-07
0.00995331     -8.77428926953963e-07     -9.587703579990107e-07
0.00999331     -8.728770692018138e-07     -9.540102752837755e-07
0.0100333     -8.683643008989093e-07     -9.492899200658979e-07
0.0100733     -8.638901452071694e-07     -9.446088139764688e-07
0.0101133     -8.594541328907032e-07     -9.399664862343313e-07
0.0101533     -8.55055802165683e-07     -9.3536247349652e-07
0.0101933     -8.506946985537742e-07     -9.307963197122271e-07
0.0102333     -8.463703747390027e-07     -9.262675759801915e-07
0.0102733     -8.420823904279792e-07     -9.217758004094221e-07
0.0103133     -8.378303122133402e-07     -9.173205579831596e-07
0.0103533     -8.336137134404193e-07     -9.129014204259947e-07
0.0103933     -8.294321740769404e-07     -9.085179660740553e-07
0.0104333     -8.252852805857482e-07     -9.041697797481786e-07
0.0104733     -8.211726258004202e-07     -8.998564526299924e-07
0.0105133     -8.170938088037876e-07     -8.955775821408237e-07
0.0105533     -8.130484348091334e-07     -8.913327718233615e-07
0.0105933     -8.090361150441521e-07     -8.871216312260036e-07
0.0106333     -8.050564666375118e-07     -8.829437757898122e-07
0.0106733     -8.011091125079408e-07     -8.787988267380117e-07
0.0107133     -7.971936812558514e-07     -8.746864109679625e-07
0.0107533     -7.933098070573307e-07     -8.706061609455489e-07
0.0107933     -7.894571295605594e-07     -8.665577146019111e-07
0.0108333     -7.856352937844208e-07     -8.625407152324713e-07
0.0108733     -7.818439500194866e-07     -8.58554811398182e-07
0.0109133     -7.780827537310717e-07     -8.545996568289538e-07
0.0109533     -7.743513654644248e-07     -8.506749103291934e-07
0.0109933     -7.706494507521013e-07     -8.467802356854092e-07
0.0110333     -7.669766800232109e-07     -8.429153015758231e-07
0.0110733     -7.633327285146815e-07     -8.390797814819435e-07
0.0111133     -7.597172761845114e-07     -8.352733536020511e-07
0.0111533     -7.561300076268011e-07     -8.314957007665403e-07
0.0111933     -7.525706119886253e-07     -8.277465103550831e-07
0.0112333     -7.490387828887195e-07     -8.240254742155592e-07
0.0112733     -7.455342183379089e-07     -8.203322885847114e-07
0.0113133     -7.420566206610861e-07     -8.166666540104901e-07
0.0113533     -7.386056964211692e-07     -8.130282752760336e-07
0.0113933     -7.351811563441316e-07     -8.094168613252533e-07
0.0114333     -7.317827152461877e-07     -8.058321251899817e-07
0.0114733     -7.284100919621872e-07     -8.022737839186431e-07
0.0115133     -7.250630092754379e-07     -7.98741558506412e-07
0.0115533     -7.217411938491593e-07     -7.952351738268244e-07
0.0115933     -7.184443761600141e-07     -7.917543585648021e-07
0.0116333     -7.1517229044835e-07     -7.882988451510625e-07
0.0116395     -7.1466710199476e-07     -7.877651236709023e-07
0.0116395     -7.146670163900817e-07     -7.877651236709023e-07
0.0116396     -7.146639233845079e-07     -7.877619574201701e-07
0.0116396     -7.14663975935317e-07     -7.877619574201701e-07
0.0116733     -7.119246745624866e-07     -7.848683696978754e-07
0.0117133     -7.08701270086345e-07     -7.814626719361356e-07
0.0117533     -7.055018220823197e-07     -7.780814951537216e-07
0.0117933     -7.023260791296611e-07     -7.747245861351122e-07
0.0118333     -6.99173793245535e-07     -7.713916951022231e-07
0.0118733     -6.960447198264384e-07     -7.68082575656443e-07
0.0119133     -6.92938617591513e-07     -7.64796984721837e-07
0.0119533     -6.898552485266059e-07     -7.615346824894885e-07
0.0119933     -6.86794377829633e-07     -7.582954323629605e-07
0.0120333     -6.837557738569555e-07     -7.550790009048389e-07
0.0120733     -6.807392080707568e-07     -7.518851577843423e-07
0.0121133     -6.777444549876658e-07     -7.487136757259713e-07
0.0121533     -6.747712921281972e-07     -7.455643304591676e-07
0.0121933     -6.718194999673301e-07     -7.424369006689694e-07
0.0122333     -6.688888618859192e-07     -7.393311679476299e-07
0.0122733     -6.659791641232021e-07     -7.362469167471886e-07
0.0123133     -6.63090195730113e-07     -7.331839343329615e-07
0.0123533     -6.602217485236152e-07     -7.301420107379382e-07
0.0123933     -6.573736170417938e-07     -7.271209387180613e-07
0.0124333     -6.545455984999278e-07     -7.241205137083711e-07
0.0124733     -6.517374927473618e-07     -7.211405337799917e-07
0.0125133     -6.489491022251912e-07     -7.181807995979448e-07
0.0125533     -6.461802319247997e-07     -7.152411143797689e-07
0.0125933     -6.434306893471343e-07     -7.123212838549283e-07
0.0126333     -6.407002844628215e-07     -7.094211162249923e-07
0.0126733     -6.37988829672963e-07     -7.065404221245707e-07
0.0127133     -6.352961397707626e-07     -7.036790145829852e-07
0.0127533     -6.326220319037795e-07     -7.008367089866632e-07
0.0127933     -6.299663255369686e-07     -6.980133230422376e-07
0.0128333     -6.273288424163764e-07     -6.952086767403364e-07
0.0128733     -6.247094065335266e-07     -6.92422592320048e-07
0.0129133     -6.221078440904565e-07     -6.896548942340466e-07
0.0129533     -6.195239834654097e-07     -6.869054091143655e-07
0.0129933     -6.169576551791807e-07     -6.84173965738801e-07
0.0130333     -6.144086918620486e-07     -6.814603949979369e-07
0.0130733     -6.118769282213325e-07     -6.78764529862773e-07
0.0131133     -6.093622010095618e-07     -6.760862053529478e-07
0.0131533     -6.06864348993194e-07     -6.734252585055406e-07
0.0131933     -6.043832129219239e-07     -6.707815283444413e-07
0.0132333     -6.01918635498554e-07     -6.681548558502755e-07
0.0132733     -5.994704613493901e-07     -6.655450839308756e-07
0.0133133     -5.970385369951924e-07     -6.629520573922815e-07
0.0133533     -5.946227108226427e-07     -6.60375622910266e-07
0.0133933     -5.922228330563187e-07     -6.578156290023678e-07
0.0134333     -5.898387557311748e-07     -6.552719260004258e-07
0.0134733     -5.874703326655174e-07     -6.527443660236035e-07
0.0135133     -5.851174194344551e-07     -6.502328029518915e-07
0.0135533     -5.827798733438242e-07     -6.477370924000797e-07
0.0135933     -5.804575534045711e-07     -6.452570916921895e-07
0.0136333     -5.78150320307593e-07     -6.427926598363568e-07
0.0136733     -5.758580363990126e-07     -6.403436575001554e-07
0.0137133     -5.735805656559006e-07     -6.379099469863521e-07
0.0137533     -5.713177736624045e-07     -6.354913922090871e-07
0.0137933     -5.690695275863114e-07     -6.33087858670466e-07
0.0138333     -5.668356961560039e-07     -6.306992134375611e-07
0.0138733     -5.64616149637822e-07     -6.28325325119809e-07
0.0139133     -5.624107598138246e-07     -6.259660638467991e-07
0.0139533     -5.602193999599127e-07     -6.236213012464435e-07
0.0139933     -5.580419448243548e-07     -6.212909104235223e-07
0.0140333     -5.558782706066585e-07     -6.189747659385969e-07
0.0140733     -5.537282549368238e-07     -6.1667274378728e-07
0.0141133     -5.515917768549257e-07     -6.143847213798622e-07
0.0141533     -5.494687167910672e-07     -6.121105775212814e-07
0.0141933     -5.473589565456526e-07     -6.098501923914327e-07
0.0142333     -5.452623792700179e-07     -6.076034475258092e-07
0.0142733     -5.431788694473623e-07     -6.053702257964705e-07
0.0143133     -5.411083128740123e-07     -6.031504113933283e-07
0.0143533     -5.390505966410072e-07     -6.009438898057463e-07
0.0143933     -5.370056091159753e-07     -5.987505478044475e-07
0.0144333     -5.349732399253278e-07     -5.965702734237207e-07
0.0144733     -5.329533799367417e-07     -5.944029559439247e-07
0.0145133     -5.309459212419308e-07     -5.92248485874281e-07
0.0145533     -5.289507571397108e-07     -5.901067549359483e-07
0.0145933     -5.269677821193285e-07     -5.879776560453805e-07
0.0146333     -5.249968918440847e-07     -5.858610832979518e-07
0.0146733     -5.23037983135212e-07     -5.837569319518555e-07
0.0147133     -5.210909539560151e-07     -5.816650984122606e-07
0.0147533     -5.191557033962803e-07     -5.795854802157308e-07
0.0147933     -5.172321316569345e-07     -5.775179760148926e-07
0.0148333     -5.153201400349445e-07     -5.75462485563355e-07
0.0148733     -5.134196309084729e-07     -5.734189097008692e-07
0.0149133     -5.115305077222707e-07     -5.713871503387318e-07
0.0149533     -5.096526749732975e-07     -5.693671104454167e-07
0.0149933     -5.077860381965817e-07     -5.673586940324427e-07
0.0150333     -5.059305039513029e-07     -5.653618061404642e-07
0.0150733     -5.040859798070968e-07     -5.633763528255823e-07
0.0151133     -5.0225237433058e-07     -5.61402241145877e-07
0.0151533     -5.004295970720865e-07     -5.594393791481496e-07
0.0151933     -4.986175585526157e-07     -5.574876758548757e-07
0.0152333     -4.968161702509859e-07     -5.555470412513656e-07
0.0152733     -4.950253445911931e-07     -5.536173862731239e-07
0.0153133     -4.932449949299662e-07     -5.516986227934087e-07
0.0153533     -4.914750355445152e-07     -5.497906636109859e-07
0.0153933     -4.897153816204748e-07     -5.478934224380742e-07
0.0154333     -4.879659492400391e-07     -5.460068138884762e-07
0.0154733     -4.862266553702668e-07     -5.441307534658973e-07
0.0155133     -4.844974178515898e-07     -5.422651575524411e-07
0.0155533     -4.827781553864789e-07     -5.404099433972864e-07
0.0155933     -4.810687875282986e-07     -5.385650291055357e-07
0.0156333     -4.793692346703255e-07     -5.367303336272365e-07
0.0156733     -4.776794180349401e-07     -5.349057767465714e-07
0.0157133     -4.759992596629835e-07     -5.330912790712115e-07
0.0157533     -4.743286824032732e-07     -5.312867620218332e-07
0.0157933     -4.726676099022858e-07     -5.294921478217964e-07
0.0158333     -4.710159665939879e-07     -5.277073594869755e-07
0.0158733     -4.693736776898293e-07     -5.259323208157469e-07
0.0159133     -4.67740669168883e-07     -5.241669563791263e-07
0.0159533     -4.661168677681359e-07     -5.224111915110571e-07
0.0159933     -4.645022009729253e-07     -5.206649522988406e-07
0.0160333     -4.628965970075185e-07     -5.189281655737127e-07
0.0160733     -4.612999848258343e-07     -5.172007589015607e-07
0.0161133     -4.597122941023048e-07     -5.154826605737781e-07
0.0161533     -4.581334552228701e-07     -5.137737995982547e-07
0.0161933     -4.565633992761085e-07     -5.120741056905028e-07
0.0162333     -4.550020580444998e-07     -5.103835092649129e-07
0.0162733     -4.534493639958188e-07     -5.087019414261368e-07
0.0163133     -4.519052502746479e-07     -5.070293339606025e-07
0.0163533     -4.503696506940264e-07     -5.05365619328149e-07
0.0163933     -4.488424997272156e-07     -5.037107306537853e-07
0.0164333     -4.473237324995848e-07     -5.020646017195722e-07
0.0164733     -4.458132847806192e-07     -5.004271669566174e-07
0.0165133     -4.443110929760393e-07     -4.987983614371931e-07
0.0165533     -4.42817094120043e-07     -4.971781208669624e-07
0.0165933     -4.413312258676504e-07     -4.955663815773224e-07
0.0166333     -4.398534264871698e-07     -4.939630805178562e-07
0.0166733     -4.383836348527648e-07     -4.923681552488935e-07
0.0167133     -4.369217904371296e-07     -4.907815439341772e-07
0.0167533     -4.35467833304276e-07     -4.892031853336395e-07
0.0167933     -4.340217041024187e-07     -4.876330187962754e-07
0.0168333     -4.325833440569571e-07     -4.860709842531219e-07
0.0168733     -4.311526949635733e-07     -4.845170222103367e-07
0.0169133     -4.297296991814091e-07     -4.829710737423727e-07
0.0169533     -4.283142996263587e-07     -4.814330804852536e-07
0.0169933     -4.269064397644393e-07     -4.799029846299403e-07
0.0170333     -4.255060636052701e-07     -4.783807289157935e-07
0.0170733     -4.241131156956327e-07     -4.76866256624127e-07
0.0171133     -4.227275411131299e-07     -4.753595115718528e-07
0.0171533     -4.213492854599269e-07     -4.738604381052134e-07
0.0171933     -4.199782948565873e-07     -4.72368981093604e-07
0.0172333     -4.186145159359889e-07     -4.708850859234784e-07
0.0172733     -4.172578958373297e-07     -4.694086984923417e-07
0.0173133     -4.159083822002129e-07     -4.67939765202825e-07
0.0173533     -4.145659231588195e-07     -4.66478232956843e-07
0.0173933     -4.132304673361512e-07     -4.650240491498318e-07
0.0174333     -4.11901963838371e-07     -4.635771616650672e-07
0.0174733     -4.105803622492013e-07     -4.621375188680585e-07
0.0175133     -4.092656126244143e-07     -4.60705069601023e-07
0.0175533     -4.079576654863918e-07     -4.592797631774329e-07
0.0175933     -4.0665647181876e-07     -4.578615493766381e-07
0.0176333     -4.053619830610984e-07     -4.56450378438563e-07
0.0176733     -4.040741511037206e-07     -4.550462010584731e-07
0.0177133     -4.027929282825276e-07     -4.536489683818156e-07
0.0177533     -4.015182673739287e-07     -4.522586319991269e-07
0.0177933     -4.002501215898318e-07     -4.508751439410115e-07
0.0178333     -3.989884445727047e-07     -4.494984566731863e-07
0.0178733     -3.977331903906981e-07     -4.481285230915938e-07
0.0179133     -3.964843135328364e-07     -4.467652965175778e-07
0.0179533     -3.95241768904276e-07     -4.45408730693128e-07
0.0179933     -3.940055118216211e-07     -4.440587797761833e-07
0.0180333     -3.927754980083095e-07     -4.427153983360016e-07
0.0180733     -3.915516835900528e-07     -4.41378541348589e-07
0.0181133     -3.903340250903431e-07     -4.400481641921904e-07
0.0181533     -3.891224794260149e-07     -4.387242226428397e-07
0.0181933     -3.879170039028709e-07     -4.37406672869969e-07
0.0182333     -3.867175562113597e-07     -4.360954714320746e-07
0.0182733     -3.855240944223168e-07     -4.347905752724424e-07
0.0183133     -3.843365769827569e-07     -4.334919417149262e-07
0.0183533     -3.831549627117228e-07     -4.321995284597844e-07
0.0183933     -3.819792107961905e-07     -4.309132935795685e-07
0.0184333     -3.808092807870271e-07     -4.296331955150676e-07
0.0184733     -3.796451325950009e-07     -4.283591930713027e-07
0.0185133     -3.784867264868416e-07     -4.270912454135773e-07
0.0185533     -3.773340230813574e-07     -4.258293120635738e-07
0.0185933     -3.761869833455967e-07     -4.245733528955053e-07
0.0186333     -3.750455685910634e-07     -4.233233281323147e-07
0.0186733     -3.739097404699777e-07     -4.220791983419216e-07
0.0187133     -3.727794609715905e-07     -4.208409244335204e-07
0.0187533     -3.716546924185377e-07     -4.196084676539234e-07
0.0187933     -3.705353974632484e-07     -4.183817895839521e-07
0.0188333     -3.694215390843954e-07     -4.171608521348732e-07
0.0188733     -3.683130805833931e-07     -4.159456175448815e-07
0.0189133     -3.672099855809358e-07     -4.147360483756266e-07
0.0189533     -3.661122180135876e-07     -4.135321075087838e-07
0.0189933     -3.650197421304078e-07     -4.123337581426684e-07
0.0190333     -3.63932522489625e-07     -4.111409637888933e-07
0.0190733     -3.628505239553506e-07     -4.09953688269067e-07
0.0191133     -3.617737116943332e-07     -4.087718957115367e-07
0.0191533     -3.607020511727559e-07     -4.075955505481672e-07
0.0191933     -3.59635508153073e-07     -4.064246175111658e-07
0.0192333     -3.585740486908866e-07     -4.052590616299408e-07
0.0192733     -3.575176391318615e-07     -4.040988482280061e-07
0.0193133     -3.564662461086797e-07     -4.029439429199171e-07
0.0193533     -3.55419836538033e-07     -4.017943116082508e-07
0.0193933     -3.543783776176529e-07     -4.006499204806196e-07
0.0194333     -3.53341836823376e-07     -3.995107360067235e-07
0.0194733     -3.523101819062475e-07     -3.983767249354382e-07
0.0195133     -3.512833808896616e-07     -3.972478542919398e-07
0.0195533     -3.502614020665338e-07     -3.961240913748637e-07
0.0195933     -3.492442139965107e-07     -3.950054037534994e-07
0.0196333     -3.482317855032134e-07     -3.938917592650193e-07
0.0196733     -3.472240856715158e-07     -3.927831260117414e-07
0.0197133     -3.462210838448535e-07     -3.916794723584249e-07
0.0197533     -3.452227496225679e-07     -3.905807669295999e-07
0.0197933     -3.442290528572844e-07     -3.894869786069282e-07
0.0198333     -3.432399636523179e-07     -3.883980765265971e-07
0.0198733     -3.422554523591124e-07     -3.873140300767439e-07
0.0199133     -3.412754895747142e-07     -3.862348088949122e-07
0.0199533     -3.403000461392702e-07     -3.851603828655391e-07
0.0199933     -3.393290931335605e-07     -3.840907221174716e-07
0.0200333     -3.383626018765611e-07     -3.830257970215127e-07
0.0200733     -3.37400543923032e-07     -3.819655781879995e-07
0.0201133     -3.364428910611389e-07     -3.809100364644062e-07
0.0201533     -3.354896153101007e-07     -3.798591429329791e-07
0.0201933     -3.345406889178655e-07     -3.788128689083981e-07
0.0202333     -3.335960843588153e-07     -3.777711859354666e-07
0.0202733     -3.326557743314971e-07     -3.767340657868277e-07
0.0203133     -3.317197317563812e-07     -3.757014804607104e-07
0.0203533     -3.307879297736479e-07     -3.746734021786974e-07
0.0203933     -3.298603417409959e-07     -3.736498033835252e-07
0.0204333     -3.289369412314827e-07     -3.726306567369048e-07
0.0204733     -3.280177020313869e-07     -3.716159351173718e-07
0.0205133     -3.271025981380935e-07     -3.706056116181595e-07
0.0205533     -3.261916037580111e-07     -3.695996595450975e-07
0.0205933     -3.252846933045055e-07     -3.685980524145353e-07
0.0206333     -3.243818413958643e-07     -3.676007639512897e-07
0.0206733     -3.234830228532801e-07     -3.666077680866161e-07
0.0207133     -3.225882126988609e-07     -3.656190389562034e-07
0.0207533     -3.216973861536619e-07     -3.646345508981919e-07
0.0207933     -3.208105186357403e-07     -3.636542784512148e-07
0.0208333     -3.19927585758234e-07     -3.626781963524614e-07
0.0208733     -3.190485633274603e-07     -3.617062795357639e-07
0.0209133     -3.18173427341039e-07     -3.607385031297045e-07
0.0209533     -3.173021539860351e-07     -3.597748424557456e-07
0.0209933     -3.164347196371242e-07     -3.58815273026381e-07
0.0210333     -3.155711008547792e-07     -3.578597705433082e-07
0.0210733     -3.147112743834768e-07     -3.569083108956218e-07
0.0211133     -3.138552171499246e-07     -3.559608701580264e-07
0.0211533     -3.130029062613102e-07     -3.550174245890719e-07
0.0211933     -3.121543190035682e-07     -3.540779506294069e-07
0.0212333     -3.113094328396669e-07     -3.531424249000532e-07
0.0212733     -3.104682254079182e-07     -3.522108242006983e-07
0.0213133     -3.096306745203004e-07     -3.512831255080088e-07
0.0213533     -3.087967581608063e-07     -3.503593059739625e-07
0.0213933     -3.079664544838052e-07     -3.494393429241978e-07
0.0214333     -3.071397418124269e-07     -3.485232138563839e-07
0.0214733     -3.063165986369616e-07     -3.476108964386073e-07
0.0215133     -3.054970036132787e-07     -3.467023685077774e-07
0.0215533     -3.046809355612638e-07     -3.457976080680493e-07
0.0215933     -3.038683734632719e-07     -3.448965932892653e-07
0.0216333     -3.030592964625994e-07     -3.43999302505412e-07
0.0216733     -3.022536838619718e-07     -3.431057142130964e-07
0.0217133     -3.0145151512205e-07     -3.422158070700371e-07
0.0217533     -3.006527698599514e-07     -3.413295598935736e-07
0.0217933     -2.998574278477887e-07     -3.404469516591912e-07
0.0218333     -2.990654690112239e-07     -3.395679614990629e-07
0.0218733     -2.982768734280387e-07     -3.386925687006065e-07
0.0219133     -2.974916213267226e-07     -3.378207527050582e-07
0.0219133     -2.974916213267226e-07     -3.378207527050582e-07


==> out_a01.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 5.919150958457244e-009 2.959637765562376e-009 
0.02 4.16779841129554e-009 2.08393494295389e-009 
0.03 3.134976640641854e-009 1.567511358770593e-009 
0.04 2.396865126779679e-009 1.198447977394081e-009 
0.05 1.820568351239374e-009 9.102948003025497e-010 
0.06000000000000001 1.346741612502392e-009 6.733777416261293e-010 
0.06999999999999999 9.436161928153062e-010 4.718125260918872e-010 
0.08 5.923158801717365e-010 2.961596960568835e-010 
0.09 2.80554195600693e-010 1.402773960044948e-010 


==> out_a02.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 7.8033135018301e-009 3.901834266385718e-009 
0.02 6.061621789160234e-009 3.030916360433864e-009 
0.03 5.030866850729898e-009 2.515508554856371e-009 
0.04 4.293687991944599e-009 2.146904093928431e-009 
0.05 3.717974777051351e-009 1.859037165072258e-009 
0.06000000000000001 3.244418031632854e-009 1.622251686586991e-009 
0.06999999999999999 2.841590782539057e-009 1.42082870553895e-009 
0.08 2.490380095210078e-009 1.245218963047214e-009 
0.09 2.178765015813287e-009 1.089406285961771e-009 
0.09999999999999999 1.89830454869558e-009 9.49171729723907e-010 
0.11 1.643102599288936e-009 8.215671988371628e-010 
0.12 1.408741193543419e-009 7.043841429846827e-010 
0.13 1.191922780362674e-009 5.959719742985859e-010 
0.14 9.900096448417485e-010 4.950133661233627e-010 
0.15 8.009780701203386e-010 4.004956015268558e-010 
0.16 6.231593955391903e-010 3.115842364255313e-010 
0.17 4.551832921339578e-010 2.275946991440285e-010 
0.18 2.95940403270964e-010 1.479717166307811e-010 
0.19 1.44481249193741e-010 7.224078739455597e-011 


==> out_a04.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 9.83603252879262e-009 4.918454812853995e-009 
0.02 8.13266204244801e-009 4.066685899825389e-009 
0.03 7.111348243459553e-009 3.555903427885499e-009 
0.04 6.377182232663519e-009 3.188777241778444e-009 
0.05 5.802677515969324e-009 2.901511442028023e-009 
0.06000000000000001 5.329965560794112e-009 2.665133396157127e-009 
0.06999999999999999 4.927955742230676e-009 2.464110783626182e-009 
0.08 4.577064372986763e-009 2.288657464111425e-009 
0.09 4.265708619956341e-009 2.132968612761677e-009 
0.09999999999999999 3.985571447369026e-009 1.992890305055857e-009 
0.11 3.730482560034522e-009 1.865336928296547e-009 
0.12 3.496213520768167e-009 1.748195517540983e-009 
0.13 3.279521741739925e-009 1.63984111656108e-009 
0.14 3.07763296478333e-009 1.538892047957136e-009 
0.15 2.888621130491553e-009 1.444379171426192e-009 
0.16 2.710779062648896e-009 1.355454498901208e-009 
0.17 2.542822146565484e-009 1.27147023426575e-009 
0.18 2.383568788291151e-009 1.191839210645103e-009 
0.19 2.232093223019379e-009 1.116096547110985e-009 
0.2 2.087612242126899e-009 1.043852074418081e-009 
0.21 1.949411942799936e-009 9.747481832750799e-010 
0.22 1.81695766830973e-009 9.085162672627562e-010 
0.23 1.689679780861728e-009 8.448758207361518e-010 
0.24 1.567202403687485e-009 7.836331713558464e-010 
0.25 1.449097218705261e-009 7.245777048954825e-010 
0.26 1.335026954980199e-009 6.675398884588905e-010 
0.27 1.224696232271845e-009 6.123716639921177e-010 
0.28 1.117814978104126e-009 5.589291624991639e-010 
0.29 1.014157752055084e-009 5.070977009936698e-010 
0.3 9.134968765428654e-010 4.567654328737541e-010 
0.31 8.156312815744995e-010 4.078304327582688e-010 
0.32 7.203759494210561e-010 3.602005289119213e-010 
0.33 6.275512547870548e-010 3.137867416409105e-010 
0.34 5.370114915583803e-010 2.685147683832686e-010 
0.35 4.485873554223787e-010 2.24301023903163e-010 
0.36 3.621029236775193e-010 1.810569736717235e-010 
0.37 2.773335710457442e-010 1.386705010354166e-010 
0.38 1.938719664290191e-010 9.693808017103338e-011 
0.39 1.104612400906039e-010 5.52314895940291e-011 


==> out_a08.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 1.215271649480552e-008 6.077349243634189e-009 
0.02 1.041815116094788e-008 5.209865419234776e-009 
0.03 9.399912389026973e-009 4.700622451496737e-009 
0.04 8.665748355066499e-009 4.33347503544708e-009 
0.05 8.095943908883085e-009 4.048484142288671e-009 
0.06000000000000001 7.624889342371754e-009 3.812899892685654e-009 
0.06999999999999999 7.22383138270363e-009 3.61232588402641e-009 
0.08 6.874842860853759e-009 3.437787900982307e-009 
0.09 6.563721114134407e-009 3.282223669477725e-009 
0.09999999999999999 6.284159582176321e-009 3.142417549793527e-009 
0.11 6.029442974155174e-009 3.015032599477128e-009 
0.12 5.795447306894959e-009 2.898037865822543e-009 
0.13 5.578967531350136e-009 2.789779776201498e-009 
0.14 5.377508717169336e-009 2.689056924599989e-009 
0.15 5.188687774001247e-009 2.594642098418718e-009 
0.16 5.010948072330982e-009 2.505758384391497e-009 
0.17 4.843100056603862e-009 2.421815111476128e-009 
0.18 4.683882598272037e-009 2.342214158311235e-009 
0.19 4.532651027577527e-009 2.266574530605643e-009 
0.2 4.388116780879316e-009 2.194302377084614e-009 
0.21 4.250029436619983e-009 2.125247240065093e-009 
0.22 4.1176010005736e-009 2.059026979460021e-009 
0.23 3.990354411891965e-009 1.995395735177886e-009 
0.24 3.867896955406659e-009 1.934156633832908e-009 
0.25 3.749769019576366e-009 1.87508455187966e-009 
0.26 3.635738220313731e-009 1.818059608234716e-009 
0.27 3.52537387953238e-009 1.762876932850601e-009 
0.28 3.418529384949587e-009 1.70944777955596e-009 
0.29 3.314917978807079e-009 1.657631150597699e-009 
0.3 3.214290432191982e-009 1.607310190785242e-009 
0.31 3.116446525180661e-009 1.558391432982278e-009 
0.32 3.021258447344354e-009 1.510787951523276e-009 
0.33 2.928532702305812e-009 1.464422349041922e-009 
0.34 2.83816560394376e-009 1.419230264865227e-009 
0.35 2.749973172817874e-009 1.375127067788373e-009 
0.36 2.663859587612279e-009 1.33206666165019e-009 
0.37 2.579681230145289e-009 1.289973509536625e-009 
0.38 2.497355027921617e-009 1.248801354632425e-009 
0.39 2.416793893008386e-009 1.208517848936923e-009 
0.4 2.337919682707579e-009 1.169079587115311e-009 
0.41 2.26063389362432e-009 1.130428911245218e-009 
0.42 2.184862570431027e-009 1.092534826171498e-009 
0.43 2.110532512984509e-009 1.05536930510148e-009 
0.44 2.037575853653371e-009 1.018882729869488e-009 
0.45 1.965931035907106e-009 9.83056554900449e-010 
0.46 1.89555891986495e-009 9.47865305935478e-010 
0.47 1.826382601621333e-009 9.132762167196908e-010 
0.48 1.758376620547901e-009 8.792703656935719e-010 
0.49 1.691473149756344e-009 8.45815655428306e-010 
0.5 1.625632225923592e-009 8.12890714367124e-010 
0.51 1.560818725342022e-009 7.804802049862206e-010 
0.52 1.49698887803015e-009 7.485608156914458e-010 
0.53 1.434105753161779e-009 7.171182029629971e-010 
0.54 1.372131780297761e-009 6.861255294761405e-010 
0.55 1.311031208658866e-009 6.555722458555371e-010 
0.5600000000000001 1.250786546803296e-009 6.254488101091138e-010 
0.5700000000000001 1.191363527916162e-009 5.957350534503208e-010 
0.5800000000000001 1.132722774101265e-009 5.664109173646806e-010 
0.59 1.074851222398649e-009 5.374721870151209e-010 
0.6 1.017717263308398e-009 5.089013137426395e-010 
0.61 9.612989504035773e-010 4.806903990034458e-010 
0.62 9.055725925702338e-010 4.528241414275518e-010 
0.63 8.505170398689076e-010 4.252930249420414e-010 
0.64 7.961040362598046e-010 3.980837518620787e-010 
0.65 7.423199852704613e-010 3.711903446597756e-010 
0.66 6.891523402455608e-010 3.446037394035385e-010 
0.67 6.365725381435216e-010 3.183115665888912e-010 
0.6800000000000001 5.845710091226741e-010 2.923087224102568e-010 
0.6900000000000001 5.331281375384903e-010 2.665850969833677e-010 
0.7000000000000001 4.822257303808315e-010 2.411313450479015e-010 
0.7100000000000001 4.318509572273932e-010 2.159416484851522e-010 
0.72 3.819913154645507e-010 1.910096147447897e-010 
0.73 3.326322573484707e-010 1.66327604168521e-010 
0.74 2.837518665871015e-010 1.418858048029729e-010 
0.75 2.353497597055604e-010 1.176824960260415e-010 
0.76 1.8740542958891e-010 9.370834501377671e-011 
0.77 1.399099841111862e-010 6.995889733603518e-011 
0.78 9.28498613092586e-011 4.642739917931247e-011 
0.79 4.621901752763257e-011 2.311011230335576e-011 


==> out_a16.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 1.502134966435977e-008 7.512309885765837e-009 
0.02 1.328739843025573e-008 6.645207490087213e-009 
0.03 1.226013735802723e-008 6.13154967587048e-009 
0.04 1.153113505418988e-008 5.766937260704423e-009 
0.05 1.096408708505727e-008 5.48325759053502e-009 
0.06000000000000001 1.049427965517385e-008 5.248263910905771e-009 
0.06999999999999999 1.009376274980459e-008 5.048005030241769e-009 
0.08 9.743464039097705e-009 4.872843916577003e-009 
0.09 9.435853931988298e-009 4.71892836708612e-009 
0.09999999999999999 9.156463385851041e-009 4.57918752018625e-009 
0.11 8.903468908823419e-009 4.452641559791233e-009 
0.12 8.670002668612926e-009 4.335910482177279e-009 
0.13 8.453697587034642e-009 4.227707570925252e-009 
0.14 8.25342447071447e-009 4.127518043391811e-009 
0.15 8.065033949072323e-009 4.033371696296721e-009 
0.16 7.887206264566341e-009 3.944423602673775e-009 
0.17 7.720111405686792e-009 3.860850917837282e-009 
0.18 7.56125286521674e-009 3.781418785162927e-009 
0.19 7.410214135379083e-009 3.70582286231429e-009 
0.2 7.26630794398885e-009 3.634001955765356e-009 
0.21 7.128158694773968e-009 3.564819433547136e-009 
0.22 6.99595446035333e-009 3.498813144396302e-009 
0.23 6.868732845388793e-009 3.435093002942532e-009 
0.24 6.746642966108209e-009 3.374159393280885e-009 
0.25 6.628572366313709e-009 3.315024629760004e-009 
0.26 6.514925202674912e-009 3.258266916293195e-009 
0.27 6.404352910297891e-009 3.202915711511476e-009 
0.28 6.297618030303493e-009 3.149589074616352e-009 
0.29 6.194055176542113e-009 3.097763807548559e-009 
0.3 6.093386002989674e-009 3.047419804031473e-009 
0.31 5.995661651004872e-009 2.998566429090878e-009 
0.32 5.900410990309428e-009 2.950913655982703e-009 
0.33 5.80772199464935e-009 2.904567684281839e-009 
0.34 5.717284597672059e-009 2.8593498729166e-009 
0.35 5.62900439434323e-009 2.815177076142979e-009 
0.36 5.542895124748935e-009 2.772163898912726e-009 
0.37 5.45878783978885e-009 2.730082260228195e-009 
0.38 5.376290420795604e-009 2.688785535427316e-009 
0.39 5.295909813586879e-009 2.648674823582259e-009 
0.4 5.216833084243321e-009 2.609094424027902e-009 
0.41 5.139641594338227e-009 2.570498696272894e-009 
0.42 5.063674060812019e-009 2.53253001644709e-009 
0.43 4.989124776509922e-009 2.495139035087341e-009 
0.44 4.91632303789079e-009 2.458803919513859e-009 
0.45 4.844505475349523e-009 2.422895951614305e-009 
0.46 4.774071647580935e-009 2.387640749166213e-009 
0.47 4.704795650669297e-009 2.353025341799902e-009 
0.48 4.636662144368567e-009 2.318933736648768e-009 
0.49 4.569630003024838e-009 2.285412218702647e-009 
0.5 4.50373861106802e-009 2.252477420389586e-009 
0.51 4.438719379083334e-009 2.219942307989903e-009 
0.52 4.374866828529877e-009 2.188005402629761e-009 
0.53 4.311826772957225e-009 2.156482422121133e-009 
0.54 4.249750454907012e-009 2.125410216885133e-009 
0.55 4.188562973616401e-009 2.094799846009236e-009 
0.5600000000000001 4.128249858509831e-009 2.064674406241814e-009 
0.5700000000000001 4.068749658741725e-009 2.034922798250842e-009 
0.5800000000000001 4.009994963568484e-009 2.005528365784822e-009 
0.59 3.951969244610123e-009 1.976492876600614e-009 
0.6 3.894715183824035e-009 1.947869650721864e-009 
0.61 3.838207337037657e-009 1.919604571357573e-009 
0.62 3.782364111131462e-009 1.891673005436031e-009 
0.63 3.727222760462278e-009 1.864106338565818e-009 
0.64 3.672611670128884e-009 1.836756916761368e-009 
0.65 3.618741145521713e-009 1.809814020646334e-009 
0.66 3.565458277897547e-009 1.783184794723225e-009 
0.67 3.512796458098037e-009 1.756849012322217e-009 
0.6800000000000001 3.460685435784589e-009 1.730780497385877e-009 
0.6900000000000001 3.409155946403703e-009 1.705018123458466e-009 
0.7000000000000001 3.358102968670342e-009 1.679461663056112e-009 
0.7100000000000001 3.3076348282064e-009 1.654229019493922e-009 
0.72 3.25768900135458e-009 1.629253494015263e-009 
0.73 3.208245987057281e-009 1.604520750284835e-009 
0.74 3.159239446036085e-009 1.579995377493781e-009 
0.75 3.110732763712255e-009 1.555747352848422e-009 
0.76 3.06269224520171e-009 1.531709772188787e-009 
0.77 3.015109778929867e-009 1.507923094976234e-009 
0.78 2.967985647704194e-009 1.484359742459425e-009 
0.79 2.921281603692329e-009 1.46100535115896e-009 
0.8 2.874969685194268e-009 1.437828794848409e-009 
0.8100000000000001 2.829061273871146e-009 1.414871459694406e-009 
0.8200000000000001 2.783571154248153e-009 1.39211189007497e-009 
0.8300000000000001 2.738428170590537e-009 1.369520703517408e-009 
0.8400000000000001 2.693748745259449e-009 1.347189622121424e-009 
0.85 2.649391840089889e-009 1.325009525094866e-009 
0.86 2.605378027597284e-009 1.302983621210261e-009 
0.87 2.561731433267202e-009 1.281156749207608e-009 
0.88 2.518468761036809e-009 1.259523382162713e-009 
0.89 2.4754973225419e-009 1.238023277285897e-009 
0.9 2.432887961198915e-009 1.216721398041685e-009 
0.91 2.390577788124215e-009 1.195549005652408e-009 
0.92 2.348612782830248e-009 1.174566351377433e-009 
0.9300000000000001 2.306949243716757e-009 1.153733917258787e-009 
0.9400000000000001 2.265594979024724e-009 1.133053410555527e-009 
0.9500000000000001 2.224527220407348e-009 1.112511077706687e-009 
0.9600000000000001 2.183766920179872e-009 1.092132229425696e-009 
0.97 2.143278334453836e-009 1.071876057242689e-009 
0.98 2.103072522184929e-009 1.051766205988747e-009 
0.99 2.063144576401583e-009 1.031799585366628e-009 
1 2.023492126072071e-009 1.011965412635602e-009 
1.01 1.984103279153101e-009 9.922680779925849e-010 
1.02 1.944955599370855e-009 9.726839916689097e-010 
1.03 1.906084288866157e-009 9.532477718549717e-010 
1.04 1.867462188439205e-009 9.339312934226524e-010 
1.05 1.829093270926953e-009 9.147444483878078e-010 
1.06 1.790955673974639e-009 8.956691249947459e-010 
1.07 1.753047830061946e-009 8.767126290333673e-010 
1.08 1.715358652336646e-009 8.578582737792614e-010 
1.09 1.677932828346026e-009 8.391480893742498e-010 
1.1 1.640695314867119e-009 8.205202946123938e-010 
1.11 1.60370194710879e-009 8.020194209098067e-010 
1.12 1.566928922949681e-009 7.83632630028449e-010 
1.13 1.53035137580418e-009 7.653352672730103e-010 
1.14 1.493984258103875e-009 7.471465636557951e-010 
1.15 1.457835088713275e-009 7.290720357281543e-010 
1.16 1.421878736979195e-009 7.110913733430425e-010 
1.17 1.386127052434404e-009 6.932085631384217e-010 
1.18 1.350570706724204e-009 6.754272538641155e-010 
1.19 1.315213216997247e-009 6.577461041703163e-010 
1.2 1.280035203528695e-009 6.401484418194708e-010 
1.21 1.245045109261074e-009 6.226513571203408e-010 
1.22 1.210230602899703e-009 6.052401579656565e-010 
1.23 1.175598834026781e-009 5.879185296889469e-010 
1.24 1.141155140642974e-009 5.70692787726095e-010 
1.25 1.106881548529053e-009 5.535516410912742e-010 
1.26 1.07277549492934e-009 5.364918675083052e-010 
1.27 1.038845428665713e-009 5.195238423714789e-010 
1.28 1.005084983319967e-009 5.026421721224916e-010 
1.29 9.714778685629411e-010 4.858320110819639e-010 
1.3 9.380311269771836e-010 4.691054758354447e-010 
1.31 9.047546704860574e-010 4.524666588448172e-010 
1.32 8.716335819101867e-010 4.359017381488999e-010 
1.33 8.386686992118458e-010 4.194160761760733e-010 
1.34 8.058560787003306e-010 4.030071517917352e-010 
1.35 7.731900608418164e-010 3.866686169020294e-010 
1.36 7.406789565838337e-010 3.704115279431907e-010 
1.37 7.083083461263244e-010 3.542210379038884e-010 
1.38 6.760833703391502e-010 3.38106197468087e-010 
1.39 6.439991611685805e-010 3.220594618046155e-010 
1.4 6.120593212316523e-010 3.060871486947246e-010 
1.41 5.802558675085391e-010 2.901811648050868e-010 
1.42 5.485880161775791e-010 2.743439495580209e-010 
1.43 5.170583287502439e-010 2.585764826913973e-010 
1.44 4.856637285903822e-010 2.428766957357427e-010 
1.45 4.54391762701129e-010 2.272361929477713e-010 
1.46 4.232550667690705e-010 2.116646429239048e-010 
1.47 3.922456158728377e-010 1.961576136777792e-010 
1.48 3.613584168824922e-010 1.807108658732021e-010 
1.49 3.305995249863473e-010 1.653280720820358e-010 
1.5 2.999608290068103e-010 1.50005180230146e-010 
1.51 2.694457247893681e-010 1.347453832860179e-010 
1.52 2.390475409333422e-010 1.195433693716341e-010 
1.53 2.087669206768186e-010 1.044012812193833e-010 
1.54 1.78606249711065e-010 8.931719869357832e-011 
1.55 1.485601520286484e-010 7.429128149706182e-011 
1.56 1.186236712614853e-010 5.932130408082423e-011 
1.57 8.880403203667594e-011 4.440828471645001e-011 
1.58 5.90949281953082e-011 2.955122685429413e-011 
1.59 2.949428443294106e-011 1.474829280853675e-011 


==> out_a32.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 1.884030701254471e-008 9.423596182589181e-009 
0.02 1.710792669785209e-008 8.55711257680359e-009 
0.03 1.609539039852572e-008 8.050654186806398e-009 
0.04 1.535913787360751e-008 7.682609484680386e-009 
0.05 1.480990160858591e-008 7.407529158376181e-009 
0.06000000000000001 1.432876145676555e-008 7.167312052402064e-009 
0.06999999999999999 1.393282070967285e-008 6.969089693133762e-009 
0.08 1.35930896457359e-008 6.798826336281556e-009 
0.09 1.328283897417203e-008 6.643830387711941e-009 
0.09999999999999999 1.300421830608601e-008 6.504438393719431e-009 
0.11 1.274989807197301e-008 6.377201645808019e-009 
0.12 1.252227905622071e-008 6.263174272738001e-009 
0.13 1.230378653043021e-008 6.154120496274956e-009 
0.14 1.210449901522618e-008 6.054402231494382e-009 
0.15 1.191659469365623e-008 5.960319108688942e-009 
0.16 1.173579907078733e-008 5.870172570909144e-009 
0.17 1.157213836778544e-008 5.788031088475026e-009 
0.18 1.141423470393203e-008 5.709136849299087e-009 
0.19 1.126290934428431e-008 5.633444824664223e-009 
0.2 1.112086646525465e-008 5.562369689677993e-009 
0.21 1.09833893453184e-008 5.493734337430447e-009 
0.22 1.085068504219287e-008 5.427266306110786e-009 
0.23 1.072415044385382e-008 5.363952760092522e-009 
0.24 1.060200229149279e-008 5.302830342679172e-009 
0.25 1.048340098830608e-008 5.243633709376539e-009 
0.26 1.037223098059025e-008 5.188057428326711e-009 
0.27 1.02614611941208e-008 5.132553013885808e-009 
0.28 1.015448152019937e-008 5.078968090576339e-009 
0.29 1.005107098628263e-008 5.027321361881341e-009 
0.3 9.950804364464531e-009 4.977128988941807e-009 
0.31 9.853788536041342e-009 4.92892935666315e-009 
0.32 9.758076552296145e-009 4.880840076037822e-009 
0.33 9.665755103711642e-009 4.834937897350578e-009 
0.34 9.575768336937156e-009 4.789716348469152e-009 
0.35 9.487777327822237e-009 4.745870956794712e-009 
0.36 9.401724900699651e-009 4.702676394901828e-009 
0.37 9.317918128559893e-009 4.661119199977155e-009 
0.38 9.234631865246958e-009 4.619123709887139e-009 
0.39 9.154891278034601e-009 4.579505376084421e-009 
0.4 9.076225909604967e-009 4.540337469849496e-009 
0.41 8.998357608750281e-009 4.501117072867518e-009 
0.42 8.923664339749713e-009 4.464161174869538e-009 
0.43 8.849509868989395e-009 4.426995628369955e-009 
0.44 8.777009222082023e-009 4.391065901857095e-009 
0.45 8.704976595514013e-009 4.354990426724455e-009 
0.46 8.633621368776539e-009 4.318948144184366e-009 
0.47 8.565426179480879e-009 4.285112558938643e-009 
0.48 8.496643345578435e-009 4.250318102840162e-009 
0.49 8.430271340028351e-009 4.21747437350196e-009 
0.5 8.363994675991163e-009 4.184142957552428e-009 
0.51 8.299180872819031e-009 4.151813710764802e-009 
0.52 8.235396866228229e-009 4.119951385887603e-009 
0.53 8.17244357570463e-009 4.088456361375752e-009 
0.54 8.110375775375586e-009 4.057428048814485e-009 
0.55 8.049172585464667e-009 4.026777765830824e-009 
0.5600000000000001 7.98935474781251e-009 3.99726275849844e-009 
0.5700000000000001 7.929773504223021e-009 3.967337838150667e-009 
0.5800000000000001 7.870751664226283e-009 3.937729215518532e-009 
0.59 7.812539271143029e-009 3.908401137736857e-009 
0.6 7.755051852976168e-009 3.879778844050163e-009 
0.61 7.698755369433846e-009 3.851793460676957e-009 
0.62 7.643059003177844e-009 3.82391756424584e-009 
0.63 7.588602021057755e-009 3.797201639927147e-009 
0.64 7.533063612443446e-009 3.768920952943193e-009 
0.65 7.478674545427478e-009 3.741464314227235e-009 
0.66 7.42561989233928e-009 3.715182739679205e-009 
0.67 7.373492179962672e-009 3.689291781237718e-009 
0.6800000000000001 7.321041509383931e-009 3.662862097071786e-009 
0.6900000000000001 7.26884479001104e-009 3.636463163403083e-009 
0.7000000000000001 7.218184468973434e-009 3.611417676432629e-009 
0.7100000000000001 7.167403186382907e-009 3.585859316683776e-009 
0.72 7.118045471241643e-009 3.561458183321744e-009 
0.73 7.068143081257776e-009 3.536371558571499e-009 
0.74 7.019384240230081e-009 3.51207836353797e-009 
0.75 6.9702981046732e-009 3.487362946051065e-009 
0.76 6.922290680529405e-009 3.463463023511823e-009 
0.77 6.874475604089159e-009 3.439484205547064e-009 
0.78 6.827691326561497e-009 3.416234674483434e-009 
0.79 6.780463409573275e-009 3.392421566556335e-009 
0.8 6.734406157898124e-009 3.369515221589198e-009 
0.8100000000000001 6.688104416605324e-009 3.34626417009386e-009 
0.8200000000000001 6.64246181328945e-009 3.323376068718803e-009 
0.8300000000000001 6.597440892534882e-009 3.300930164341425e-009 
0.8400000000000001 6.552566849457026e-009 3.278494441755685e-009 
0.85 6.507853349990142e-009 3.256041150675135e-009 
0.86 6.463892835759035e-009 3.234088126256717e-009 
0.87 6.419831266873938e-009 3.21189598573527e-009 
0.88 6.376559315712062e-009 3.19032203861321e-009 
0.89 6.33353645792623e-009 3.168901073934452e-009 
0.9 6.290849148386095e-009 3.1475624412428e-009 
0.91 6.248325311106032e-009 3.126212625198332e-009 
0.92 6.206275883233936e-009 3.105188643388963e-009 
0.9300000000000001 6.164457534149144e-009 3.084280979093527e-009 
0.9400000000000001 6.123148817824696e-009 3.063651134159891e-009 
0.9500000000000001 6.081873347508918e-009 3.043000164750049e-009 
0.9600000000000001 6.040812735636157e-009 3.022362238379211e-009 
0.97 6.000295522638421e-009 3.002124552207798e-009 
0.98 5.959923567581004e-009 2.981923336829095e-009 
0.99 5.920149164085218e-009 2.962177407261643e-009 
1 5.879992642582855e-009 2.941881241396607e-009 
1.01 5.840582305072571e-009 2.922221972928868e-009 
1.02 5.801453905871176e-009 2.902742588297029e-009 
1.03 5.762035831793264e-009 2.882806103116058e-009 
1.04 5.72344745677148e-009 2.863606885946328e-009 
1.05 5.684874120543371e-009 2.844281832526675e-009 
1.06 5.646787548219108e-009 2.82531789790945e-009 
1.07 5.608550778970444e-009 2.806100066575643e-009 
1.08 5.570741859361344e-009 2.787193745110663e-009 
1.09 5.533262985336713e-009 2.76845403249388e-009 
1.1 5.495935544916216e-009 2.749841269845341e-009 
1.11 5.458624328355831e-009 2.731100728960721e-009 
1.12 5.421978771793818e-009 2.712878186010607e-009 
1.13 5.385140617744464e-009 2.694365535074953e-009 
1.14 5.348519072021474e-009 2.676003625293917e-009 
1.15 5.31217037601031e-009 2.657754838790441e-009 
1.16 5.276244144643717e-009 2.639874072804981e-009 
1.17 5.240294091868765e-009 2.621842940510247e-009 
1.18 5.204639098128817e-009 2.604048715078529e-009 
1.19 5.168899216828526e-009 2.586076048666097e-009 
1.2 5.133796754921288e-009 2.568592191924656e-009 
1.21 5.098629949236259e-009 2.55096365270611e-009 
1.22 5.063668085265669e-009 2.533481849817025e-009 
1.23 5.028805953361704e-009 2.515982568038172e-009 
1.24 4.994347987326007e-009 2.498786931453653e-009 
1.25 4.959734192616693e-009 2.481392322056662e-009 
1.26 4.925583668886476e-009 2.464369503552647e-009 
1.27 4.891461975911445e-009 2.447240253698815e-009 
1.28 4.857747339687141e-009 2.430473004675177e-009 
1.29 4.824096106612328e-009 2.413684514640532e-009 
1.3 4.790374394261887e-009 2.396735316175619e-009 
1.31 4.756886103268275e-009 2.379931243200005e-009 
1.32 4.723571856908339e-009 2.363221427096573e-009 
1.33 4.690569382683457e-009 2.346760356950012e-009 
1.34 4.657689139184679e-009 2.330348726630641e-009 
1.35 4.624839613743455e-009 2.313894089693003e-009 
1.36 4.592109739355419e-009 2.297468731507456e-009 
1.37 4.559688074944327e-009 2.281281594892792e-009 
1.38 4.52716038224871e-009 2.264911923054812e-009 
1.39 4.495091048479088e-009 2.24892929099932e-009 
1.4 4.462995071777942e-009 2.232862389436759e-009 
1.41 4.431065004830791e-009 2.216876341967608e-009 
1.42 4.399409898135192e-009 2.201121145515919e-009 
1.43 4.367630145454247e-009 2.185150669128987e-009 
1.44 4.336112221303952e-009 2.169375027854603e-009 
1.45 4.304735873980206e-009 2.153678809064677e-009 
1.46 4.273547588525717e-009 2.138111668882799e-009 
1.47 4.242454015552073e-009 2.122570171344083e-009 
1.48 4.211341294975889e-009 2.106943334216367e-009 
1.49 4.180466348515355e-009 2.091511768296026e-009 
1.5 4.149656118359292e-009 2.076057318731501e-009 
1.51 4.119111368158154e-009 2.060799866786452e-009 
1.52 4.088509432768938e-009 2.045447914467025e-009 
1.53 4.058118254940977e-009 2.03024819933184e-009 
1.54 4.027909157654229e-009 2.01517193566558e-009 
1.55 3.997723438212322e-009 2.000040227222049e-009 
1.56 3.967654133687602e-009 1.984984928376103e-009 
1.57 3.937773296373624e-009 1.970029913627155e-009 
1.58 3.908024789925057e-009 1.955190878500149e-009 
1.59 3.878250863190632e-009 1.940263114804492e-009 
1.6 3.848745041202327e-009 1.925539908183326e-009 
1.61 3.819254071663139e-009 1.910790694705924e-009 
1.62 3.789828218037346e-009 1.896030988496087e-009 
1.63 3.760539509374103e-009 1.881362903580833e-009 
1.64 3.731371852422523e-009 1.866774376553527e-009 
1.65 3.702250053850372e-009 1.852154723260853e-009 
1.66 3.673332616103907e-009 1.837730605035443e-009 
1.67 3.644499756386319e-009 1.823302413611565e-009 
1.68 3.615645920226637e-009 1.808820711071937e-009 
1.69 3.58703464587576e-009 1.794537856147894e-009 
1.7 3.55840931032386e-009 1.780183869630022e-009 
1.71 3.530002307812151e-009 1.765985504047405e-009 
1.72 3.501664925354368e-009 1.751838235313181e-009 
1.73 3.473350189809618e-009 1.737638208624295e-009 
1.74 3.445169079602781e-009 1.723529874209981e-009 
1.75 3.417100086821078e-009 1.709502501633199e-009 
1.76 3.389106734434475e-009 1.695503795446944e-009 
1.77 3.361174932313889e-009 1.681507981412453e-009 
1.78 3.333410206866512e-009 1.667648947786988e-009 
1.79 3.305646595313421e-009 1.653734425184658e-009 
1.8 3.277947012079696e-009 1.639843806134282e-009 
1.81 3.250369097278499e-009 1.626029244681126e-009 
1.82 3.222965625241021e-009 1.612345317658828e-009 
1.83 3.195574689961745e-009 1.598641608132519e-009 
1.84 3.16828462158393e-009 1.584994305338901e-009 
1.85 3.140998383142828e-009 1.571309505466661e-009 
1.86 3.113894096870626e-009 1.55775135675836e-009 
1.87 3.086913043116292e-009 1.544295198398251e-009 
1.88 3.059902833874581e-009 1.530748757138961e-009 
1.89 3.033055174072834e-009 1.517344662660906e-009 
1.9 3.006234650760233e-009 1.503911660599402e-009 
1.91 2.979520036424199e-009 1.490547404992673e-009 
1.92 2.952822450080022e-009 1.477168360169122e-009 
1.93 2.926306495748119e-009 1.463937892179998e-009 
1.94 2.89985467099798e-009 1.450726844949592e-009 
1.95 2.873372035535001e-009 1.437443426911674e-009 
1.96 2.847089317193158e-009 1.424321986831368e-009 
1.97 2.820781958841726e-009 1.411149576138713e-009 
1.98 2.7945851034341e-009 1.398040202831343e-009 
1.99 2.768460740384116e-009 1.384967898800155e-009 
2 2.742407185713108e-009 1.371928976438007e-009 
2.01 2.716410613672007e-009 1.358914676764218e-009 
2.02 2.690499006384531e-009 1.345946642040756e-009 
2.03 2.664651148607847e-009 1.333015358551e-009 
2.04 2.638856880789488e-009 1.320099040380073e-009 
2.05 2.613173962663229e-009 1.307259195732961e-009 
2.06 2.587540091899669e-009 1.294430315138789e-009 
2.07 2.561975010343832e-009 1.281653094032431e-009 
2.08 2.536515561137929e-009 1.268925075503447e-009 
2.09 2.511071371368851e-009 1.256190112948813e-009 
2.1 2.485681576841226e-009 1.243478310463557e-009 
2.11 2.460399907977981e-009 1.230837003372612e-009 
2.12 2.435174192736998e-009 1.218218707039392e-009 
2.13 2.409947260373308e-009 1.205576018637437e-009 
2.14 2.384857500814641e-009 1.193034874469478e-009 
2.15 2.359826349111198e-009 1.180517738125437e-009 
2.16 2.334824649718836e-009 1.167999245599034e-009 
2.17 2.309929760960263e-009 1.155548374995775e-009 
2.18 2.285048438809567e-009 1.143099645394014e-009 
2.19 2.260228346779684e-009 1.130670879534656e-009 
2.2 2.235503026009689e-009 1.118307830844195e-009 
2.21 2.210826714834586e-009 1.105964388469847e-009 
2.22 2.186198419882315e-009 1.093633788305843e-009 
2.23 2.161660158332799e-009 1.081367761321331e-009 
2.24 2.137153991456725e-009 1.06911282571065e-009 
2.25 2.11269009932429e-009 1.056862351025243e-009 
2.26 2.088315713929169e-009 1.044674844499709e-009 
2.27 2.063979712180654e-009 1.03249687054674e-009 
2.28 2.039712401458449e-009 1.020352555593757e-009 
2.29 2.015473672380136e-009 1.008227359330441e-009 
2.3 1.991334464688194e-009 9.961616038017791e-010 
2.31 1.967243637038552e-009 9.841167352915666e-010 
2.32 1.94316049399669e-009 9.7205296842723e-010 
2.33 1.919199674134564e-009 9.600848826125618e-010 
2.34 1.895204622138153e-009 9.480525367953193e-010 
2.35 1.871353571781179e-009 9.361430230803991e-010 
2.36 1.847506742045114e-009 9.24210832002575e-010 
2.37 1.823712717559909e-009 9.122981374531538e-010 
2.38 1.799992087138999e-009 9.004381785519804e-010 
2.39 1.77630776974007e-009 8.885872622707774e-010 
2.4 1.752681318599069e-009 8.767724881760873e-010 
2.41 1.72908479207374e-009 8.649576591195306e-010 
2.42 1.70554472152749e-009 8.531694349518496e-010 
2.43 1.682100244569777e-009 8.414613732589878e-010 
2.44 1.658643605919065e-009 8.297167456969078e-010 
2.45 1.635291440077773e-009 8.180477488761694e-010 
2.46 1.611938617838261e-009 8.063547534858997e-010 
2.47 1.588657313910196e-009 7.947060816185259e-010 
2.48 1.565423390005165e-009 7.830762876429687e-010 
2.49 1.542257784626273e-009 7.715026598582873e-010 
2.5 1.519106925883201e-009 7.599121107306339e-010 
2.51 1.495979603942043e-009 7.48325547836329e-010 
2.52 1.472954104756037e-009 7.368136708306786e-010 
2.53 1.449967029158803e-009 7.253208983699272e-010 
2.54 1.426999342040966e-009 7.138265470650921e-010 
2.55 1.404088275457313e-009 7.023632858552648e-010 
2.56 1.381249023395653e-009 6.90943963421352e-010 
2.57 1.35841092931531e-009 6.795066044382578e-010 
2.58 1.335664850000958e-009 6.681385772911392e-010 
2.59 1.312920898143349e-009 6.56760542236201e-010 
2.6 1.29022797119439e-009 6.453961972664245e-010 
2.61 1.267603969827033e-009 6.340898021200167e-010 
2.62 1.24501235913718e-009 6.227890492407856e-010 
2.63 1.222452649437354e-009 6.114995234380952e-010 
2.64 1.199963227518151e-009 6.002567973211913e-010 
2.65 1.177487701359326e-009 5.890076566996913e-010 
2.66 1.155061736296676e-009 5.777830168149454e-010 
2.67 1.132685836783768e-009 5.665975614849256e-010 
2.68 1.110356823462149e-009 5.554278821494714e-010 
2.69 1.088048163424568e-009 5.442639201339925e-010 
2.7 1.065803625144863e-009 5.331414680400414e-010 
2.71 1.043576979420206e-009 5.220191593467901e-010 
2.72 1.021410123223867e-009 5.10931326427979e-010 
2.73 9.992738688508043e-010 4.998601563918489e-010 
2.74 9.771829558831708e-010 4.88807609389183e-010 
2.75 9.551223478864175e-010 4.777702707340135e-010 
2.76 9.331065591232077e-010 4.667564424790811e-010 
2.77 9.111330349598474e-010 4.557651654961753e-010 
2.78 8.892031718098707e-010 4.44797792541921e-010 
2.79 8.672965351779158e-010 4.338346841094344e-010 
2.8 8.454348244396658e-010 4.228978986691478e-010 
2.81 8.236242069973641e-010 4.11993703926438e-010 
2.82 8.01839660981507e-010 4.010923887612093e-010 
2.83 7.801048588880619e-010 3.902248848256428e-010 
2.84 7.583800246725431e-010 3.793497696911914e-010 
2.85 7.367228217221752e-010 3.68520543086069e-010 
2.86 7.150890010717387e-010 3.576977650407755e-010 
2.87 6.934935050034511e-010 3.468948334696474e-010 
2.88 6.719390765287076e-010 3.36115029628481e-010 
2.89 6.504098588844512e-010 3.253428772460867e-010 
2.9 6.28921902740121e-010 3.145950571281099e-010 
2.91 6.074635845974833e-010 3.038587452482598e-010 
2.92 5.860532042914321e-010 2.931497354163213e-010 
2.93 5.646785443555365e-010 2.824601527365162e-010 
2.94 5.433327480104005e-010 2.717808151120581e-010 
2.95 5.220163114026254e-010 2.611199795848306e-010 
2.96 5.007406355626821e-010 2.504755542261875e-010 
2.97 4.795013618563814e-010 2.398496359745151e-010 
2.98 4.582958725701472e-010 2.292414330463416e-010 
2.99 4.371232800003137e-010 2.186524766910343e-010 
3 4.159832829213115e-010 2.080762178451519e-010 
3.01 3.948758356461406e-010 1.975170244546488e-010 
3.02 3.738054630236156e-010 1.869779480613028e-010 
3.03 3.527665499392012e-010 1.764551883982218e-010 
3.04 3.317608580107761e-010 1.659465819317913e-010 
3.05 3.107890012195515e-010 1.554556061834735e-010 
3.06 2.898452369653948e-010 1.449807507230275e-010 
3.07 2.689403191390855e-010 1.345236879901445e-010 
3.08 2.480608313325863e-010 1.240768709244354e-010 
3.09 2.272196103147754e-010 1.136525626272567e-010 
3.1 2.064089237741302e-010 1.032428650328768e-010 
3.11 1.856289165058898e-010 9.284835443047323e-011 
3.12 1.648755062999402e-010 8.247046378303583e-011 
3.13 1.441613871925103e-010 7.210899358594669e-011 
3.14 1.234742890275272e-010 6.175977814034555e-011 
3.15 1.028215343833163e-010 5.142979600508372e-011 
3.16 8.219737726748975e-011 4.111325650810569e-011 
3.17 6.160325102725692e-011 3.081160620528729e-011 
3.18 4.103988609316252e-011 2.052616594077081e-011 
3.19 2.050603861145125e-011 1.025524498771084e-011 


==> out_i01.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -5.630122686844367e-009 2.814993838699149e-009 
0.02 -3.911918906924285e-009 1.95592541685051e-009 
0.03 -2.910885238002999e-009 1.455421283390653e-009 
0.04 -2.204828066819976e-009 1.102400311649631e-009 
0.05 -1.660546023040912e-009 8.302637431805439e-010 
0.06000000000000001 -1.218702833250998e-009 6.093454125315275e-010 
0.06999999999999999 -8.475860575470149e-010 4.237890261957352e-010 
0.08 -5.28272933325559e-010 2.64134168801515e-010 
0.09 -2.485370202179143e-010 1.242675004219259e-010 


==> out_i02.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -7.200416444013833e-009 3.600048835663247e-009 
0.02 -5.484639214974681e-009 2.742214616457449e-009 
0.03 -4.486411912815727e-009 2.243133835761768e-009 
0.04 -3.781175868317239e-009 1.89053349294836e-009 
0.05 -3.237535013673116e-009 1.618727993472712e-009 
0.06000000000000001 -2.795991943504356e-009 1.397964739869325e-009 
0.06999999999999999 -2.425169096675142e-009 1.212560690135601e-009 
0.08 -2.105939969638091e-009 1.052950175001483e-009 
0.09 -1.826304136355447e-009 9.131367720977962e-010 
0.09999999999999999 -1.577848510498708e-009 7.889119654812078e-010 
0.11 -1.354642494218454e-009 6.773108991345816e-010 
0.12 -1.152303608562587e-009 5.761434353814417e-010 
0.13 -9.675006984016687e-010 4.837436284095303e-010 
0.14 -7.976321718017301e-010 3.988109915478547e-010 
0.15 -6.406378690324176e-010 3.20315061874166e-010 
0.16 -4.948648424601166e-010 2.474295582299332e-010 
0.17 -3.589512583238053e-010 1.794736396809025e-010 
0.18 -2.317781676028314e-010 1.158879989171795e-010 
0.19 -1.123933208319545e-010 5.619601103866137e-011 


==> out_i04.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -8.579512821371897e-009 4.289278751267383e-009 
0.02 -6.87898200533398e-009 3.439160864195969e-009 
0.03 -5.885243356271204e-009 2.942371983906541e-009 
0.04 -5.182692312805642e-009 2.591155579067456e-009 
0.05 -4.640763645945878e-009 2.320227956003551e-009 
0.06000000000000001 -4.199976177326108e-009 2.099858896963982e-009 
0.06999999999999999 -3.829820395007738e-009 1.914805662898694e-009 
0.08 -3.511001594365747e-009 1.755412970155033e-009 
0.09 -3.231628038676985e-009 1.615740180738793e-009 
0.09999999999999999 -2.983345767382495e-009 1.491610344468403e-009 
0.11 -2.760332575988361e-009 1.380114958379295e-009 
0.12 -2.557966633122916e-009 1.278935192172063e-009 
0.13 -2.373255631523725e-009 1.186589271088355e-009 
0.14 -2.203340019219207e-009 1.101636188764229e-009 
0.15 -2.046328333817002e-009 1.023133362633864e-009 
0.16 -1.900525857541433e-009 9.502373748926665e-010 
0.17 -1.764531011809933e-009 8.822419168215328e-010 
0.18 -1.63729864045044e-009 8.186292619127743e-010 
0.19 -1.517868224040169e-009 7.589161436829191e-010 
0.2 -1.405418175396148e-009 7.02693018960865e-010 
0.21 -1.299306201105449e-009 6.496394414097321e-010 
0.22 -1.198902500641533e-009 5.994382393735575e-010 
0.23 -1.10374050353381e-009 5.518586130008673e-010 
0.24 -1.013365760292736e-009 5.066728745535548e-010 
0.25 -9.274042184348393e-010 4.636941431081835e-010 
0.26 -8.455023891428703e-010 4.227450850081411e-010 
0.27 -7.67345180027879e-010 3.836661413320583e-010 
0.28 -6.92673524138843e-010 3.463316979076502e-010 
0.29 -6.212567250781958e-010 3.106243255603622e-010 
0.3 -5.528633577455163e-010 2.764283388433851e-010 
0.31 -4.873040093241399e-010 2.436495925381001e-010 
0.32 -4.243936766991882e-010 2.12194551394033e-010 
0.33 -3.639761717997688e-010 1.819861826945306e-010 
0.34 -3.059080423106031e-010 1.529527953117119e-010 
0.35 -2.500540909691791e-010 1.250263886172163e-010 
0.36 -1.962897522555496e-010 9.814455471143575e-011 
0.37 -1.445008320433788e-010 7.225032760214173e-011 
0.38 -9.458679243000115e-011 4.729336165281986e-011 
0.39 -4.644806910087527e-011 2.322374752293112e-011 


==> out_i08.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -9.58516031694044e-009 4.791525308194262e-009 
0.02 -7.896921323291448e-009 3.947682119196743e-009 
0.03 -6.905326425428238e-009 3.452025398724368e-009 
0.04 -6.202622527775319e-009 3.100710620607307e-009 
0.05 -5.662706430517149e-009 2.830828301964532e-009 
0.06000000000000001 -5.223049994392982e-009 2.61107177669682e-009 
0.06999999999999999 -4.853790208911693e-009 2.426475583379515e-009 
0.08 -4.536327191808933e-009 2.267798011981581e-009 
0.09 -4.257632856334741e-009 2.128498866023452e-009 
0.09999999999999999 -4.010278110439393e-009 2.004880538905435e-009 
0.11 -3.787287633224834e-009 1.893397099474523e-009 
0.12 -3.585235336929572e-009 1.792378873457021e-009 
0.13 -3.400787379632903e-009 1.700195528725685e-009 
0.14 -3.231074787780875e-009 1.615372600193453e-009 
0.15 -3.07409944445203e-009 1.536908582255379e-009 
0.16 -2.928280554572604e-009 1.464003632470509e-009 
0.17 -2.792305844143583e-009 1.396029716766623e-009 
0.18 -2.664926290132063e-009 1.332360705392603e-009 
0.19 -2.545303962059745e-009 1.2725487740594e-009 
0.2 -2.432649321878821e-009 1.21622712851609e-009 
0.21 -2.326462800347004e-009 1.163155545261725e-009 
0.22 -2.22582875965087e-009 1.112840051377973e-009 
0.23 -2.130432177810191e-009 1.065145398965767e-009 
0.24 -2.039809855302694e-009 1.019845564906151e-009 
0.25 -1.953544503352692e-009 9.767173172234442e-010 
0.26 -1.871379876618507e-009 9.356472867228621e-010 
0.27 -1.792887739262817e-009 8.963994942923085e-010 
0.28 -1.717871414049179e-009 8.588944265798012e-010 
0.29 -1.646116510552791e-009 8.230262877774191e-010 
0.3 -1.577376735968168e-009 7.88659502679317e-010 
0.31 -1.511454606010751e-009 7.55695007925733e-010 
0.32 -1.44815416538341e-009 7.240479933323395e-010 
0.33 -1.387353456733817e-009 6.936461274656229e-010 
0.34 -1.328914208402407e-009 6.644348491249173e-010 
0.35 -1.272683006797769e-009 6.363236780217554e-010 
0.36 -1.218534835973258e-009 6.092510073889036e-010 
0.37 -1.16637364443435e-009 5.831730562592415e-010 
0.38 -1.116078196457612e-009 5.580256527637799e-010 
0.39 -1.067558996124801e-009 5.337669240822705e-010 
0.4 -1.02073797123398e-009 5.10359470740698e-010 
0.41 -9.755457876620719e-010 4.877648821475478e-010 
0.42 -9.318839918689901e-010 4.659347485087081e-010 
0.43 -8.89692110137103e-010 4.448388677099997e-010 
0.44 -8.489228664001321e-010 4.244578177592078e-010 
0.45 -8.094744794868874e-010 4.047306368313372e-010 
0.46 -7.713252556151885e-010 3.856553382950418e-010 
0.47 -7.344363465771179e-010 3.672153123058153e-010 
0.48 -6.987310332892475e-010 3.493652094284944e-010 
0.49 -6.641592073474658e-010 3.320768555581553e-010 
0.5 -6.306995374997249e-010 3.153496928263057e-010 
0.51 -5.982946160483801e-010 2.991467254056942e-010 
0.52 -5.669191364003113e-010 2.83460383077111e-010 
0.53 -5.365331369325128e-010 2.682689841360519e-010 
0.54 -5.070938013742409e-010 2.535475110322338e-010 
0.55 -4.785770278611761e-010 2.392889049221979e-010 
0.5600000000000001 -4.509593772233287e-010 2.254823636809213e-010 
0.5700000000000001 -4.242034802543817e-010 2.121049576518171e-010 
0.5800000000000001 -3.982886176233443e-010 1.991496866490873e-010 
0.59 -3.7317935671464e-010 1.865943596196837e-010 
0.6 -3.48859565898098e-010 1.744347277914233e-010 
0.61 -3.25303407016856e-010 1.626562647838669e-010 
0.62 -3.024937330037789e-010 1.512519012100878e-010 
0.63 -2.804065650082876e-010 1.402083637139016e-010 
0.64 -2.590176743705313e-010 1.295126383378645e-010 
0.65 -2.383187595033934e-010 1.191630662115478e-010 
0.66 -2.182896690781647e-010 1.091493043538415e-010 
0.67 -1.98910478695385e-010 9.946036215413835e-011 
0.6800000000000001 -1.801670119804969e-010 9.00888534092079e-011 
0.6900000000000001 -1.620407578224049e-010 8.102519432523384e-011 
0.7000000000000001 -1.445249668132966e-010 7.226807233222417e-011 
0.7100000000000001 -1.275975207525139e-010 6.380367878894737e-011 
0.72 -1.112546692764676e-010 5.563289133212757e-011 
0.73 -9.547472539452359e-011 4.77422454265755e-011 
0.74 -8.025012374259762e-011 4.01293496069402e-011 
0.75 -6.557314501083754e-011 3.279083045841971e-011 
0.76 -5.142764140736982e-011 2.57171822073459e-011 
0.77 -3.780744135405551e-011 1.890643657140614e-011 
0.78 -2.46995952629438e-011 1.235096138914727e-011 
0.79 -1.210280387698399e-011 6.052342207251341e-012 


==> out_u01.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -5.770842397827654e-009 2.885416092914129e-009 
0.02 -4.035810080219683e-009 2.017903089713137e-009 
0.03 -3.018804970763947e-009 1.509401575328071e-009 
0.04 -2.296822455737033e-009 1.148410363446517e-009 
0.05 -1.736890931847545e-009 8.684452819704909e-010 
0.06000000000000001 -1.279529384665679e-009 6.397642952232671e-010 
0.06999999999999999 -8.930199695996091e-010 4.465097024964366e-010 
0.08 -5.584661905402827e-010 2.792326599941228e-010 
0.09 -2.635749353982124e-010 1.317870297701931e-010 


==> out_u02.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -7.484902475567418e-009 3.742421542262343e-009 
0.02 -5.756555383241239e-009 2.878267431287042e-009 
0.03 -4.741942849297473e-009 2.370963093753058e-009 
0.04 -4.020826410414011e-009 2.010411862450357e-009 
0.05 -3.460959629966974e-009 1.730480766076782e-009 
0.06000000000000001 -3.003583755318816e-009 1.501790378224208e-009 
0.06999999999999999 -2.616824934852136e-009 1.308412848614575e-009 
0.08 -2.28206404800876e-009 1.141032457540127e-009 
0.09 -1.987009700697784e-009 9.935057056353657e-010 
0.09999999999999999 -1.72330061499582e-009 8.616509984463154e-010 
0.11 -1.484987954090779e-009 7.424945597352143e-010 
0.12 -1.267691677300256e-009 6.338461254682227e-010 
0.13 -1.068054021606364e-009 5.340274800423675e-010 
0.14 -8.834673721320194e-010 4.417338348337251e-010 
0.15 -7.118924935447633e-010 3.559464940307725e-010 
0.16 -5.516501458437444e-010 2.758249316004193e-010 
0.17 -4.013794519157664e-010 2.006895869522187e-010 
0.18 -2.599554801357843e-010 1.299775715535619e-010 
0.19 -1.26433112590694e-010 6.321618694657247e-011 


==> out_u04.dat <==
%ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -9.153097772007104e-009 4.576459979753674e-009 
0.02 -7.426477204584761e-009 3.713200246872328e-009 
0.03 -6.416500940171063e-009 3.208209125782233e-009 
0.04 -5.69725467889237e-009 2.848597550640739e-009 
0.05 -5.137894407668186e-009 2.568928707783404e-009 
0.06000000000000001 -4.680076800102518e-009 2.340021442138478e-009 
0.06999999999999999 -4.29296643070483e-009 2.146471551399517e-009 
0.08 -3.957665570000821e-009 1.978828400571291e-009 
0.09 -3.661886447824698e-009 1.830940543127286e-009 
0.09999999999999999 -3.397368134109251e-009 1.698682431211799e-009 
0.11 -3.15833681549573e-009 1.579170472281025e-009 
0.12 -2.940219583010875e-009 1.470111685307611e-009 
0.13 -2.739749725252104e-009 1.369876046587777e-009 
0.14 -2.55442513657685e-009 1.277213933015516e-009 
0.15 -2.382131288339148e-009 1.191068552386915e-009 
0.16 -2.221222765206144e-009 1.11061391331551e-009 
0.17 -2.070336562746079e-009 1.035172195033255e-009 
0.18 -1.928319287750134e-009 9.641639925828807e-010 
0.19 -1.794259993264784e-009 8.971329789479675e-010 
0.2 -1.667356542912304e-009 8.336806943301367e-010 
0.21 -1.546933544537402e-009 7.734696374559352e-010 
0.22 -1.432382293888539e-009 7.161948299680576e-010 
0.23 -1.323179401930986e-009 6.615919053549061e-010 
0.24 -1.218935638803802e-009 6.094701790717769e-010 
0.25 -1.119215839923241e-009 5.596103717205023e-010 
0.26 -1.023687045832222e-009 5.118458799085692e-010 
0.27 -9.320400484359967e-010 4.660219970435461e-010 
0.28 -8.44005047353044e-010 4.22004824940097e-010 
0.29 -7.593377297510287e-010 3.796705605611747e-010 
0.3 -6.778266798805053e-010 3.389151458896531e-010 
0.31 -5.992620538899228e-010 2.996323957808105e-010 
0.32 -5.234687387806121e-010 2.617359009154622e-010 
0.33 -4.502774908484592e-010 2.251397184634753e-010 
0.34 -3.795521602824097e-010 1.897770548010331e-010 
0.35 -3.111511388863996e-010 1.555763264963917e-010 
0.36 -2.449523373462808e-010 1.224769028072003e-010 
0.37 -1.808371344217996e-010 9.041900321201332e-011 
0.38 -1.187056334137062e-010 5.93530661935349e-011 
0.39 -5.845461909055313e-011 2.922708229633033e-011 


==> out_u08.dat <==
ri/[mm] Fluss/[Wb] mag.Co-Energie/[J]
0.01 -1.060973076354629e-008 5.304518668222617e-009 
0.02 -8.911170627124327e-009 4.45538995288505e-009 
0.03 -7.902817708611319e-009 3.951194969346096e-009 
0.04 -7.180701440407378e-009 3.590176783536898e-009 
0.05 -6.62311952475712e-009 3.311404735446272e-009 
0.06000000000000001 -6.166773844576874e-009 3.083260136023108e-009 
0.06999999999999999 -5.777830618332973e-009 2.888797912767978e-009 
0.08 -5.441697291813464e-009 2.720735417374371e-009 
0.09 -5.14414743165073e-009 2.571965962651534e-009 
0.09999999999999999 -4.877952750774396e-009 2.438877070711208e-009 
0.11 -4.636960274965004e-009 2.3183956098491e-009 
0.12 -4.416930405603165e-009 2.208403656820604e-009 
0.13 -4.214404909879911e-009 2.107153854197759e-009 
0.14 -4.026696961832997e-009 2.013294002899406e-009 
0.15 -3.852324199529826e-009 1.92613477896558e-009 
0.16 -3.689209217796197e-009 1.84457797152301e-009 
0.17 -3.536074723898169e-009 1.768006454391397e-009 
0.18 -3.391781355948953e-009 1.695874713639026e-009 
0.19 -3.255399948499276e-009 1.62767848424232e-009 
0.2 -3.126258767560354e-009 1.56310851459952e-009 
0.21 -3.003615873361817e-009 1.501796811093906e-009 
0.22 -2.886856808509325e-009 1.443431396319144e-009 
0.23 -2.775355865389693e-009 1.387670513180651e-009 
0.24 -2.668912313869556e-009 1.334452366980462e-009 
0.25 -2.567034571377826e-009 1.283512509289652e-009 
0.26 -2.469398119796186e-009 1.234691688277605e-009 
0.27 -2.375654381165621e-009 1.187823397052225e-009 
0.28 -2.285600876587709e-009 1.14280041186041e-009 
0.29 -2.198952370150662e-009 1.099472003897795e-009 
0.3 -2.115448077089699e-009 1.057727962125638e-009 
0.31 -2.034992656935323e-009 1.017498166542723e-009 
0.32 -1.957309149316274e-009 9.786535039488947e-010 
0.33 -1.882314195410406e-009 9.411533731667718e-010 
0.34 -1.809845196082829e-009 9.049242890910103e-010 
0.35 -1.73973097528079e-009 8.698648278123102e-010 
0.36 -1.671905618973251e-009 8.359556873787013e-010 
0.37 -1.606190771094238e-009 8.030968170730658e-010 
0.38 -1.542505591385484e-009 7.712535780477071e-010 
0.39 -1.480799214885727e-009 7.404027454782163e-010 
0.4 -1.420914076182812e-009 7.104600806639784e-010 
0.41 -1.362820128231033e-009 6.814140845587026e-010 
0.42 -1.306422236590208e-009 6.532150680611874e-010 
0.43 -1.251652191673035e-009 6.258302738713286e-010 
0.44 -1.198435556340513e-009 5.99221679228096e-010 
0.45 -1.146708823177998e-009 5.733553614674894e-010 
0.46 -1.09644589464933e-009 5.482242788780196e-010 
0.47 -1.04756550031409e-009 5.237851576952042e-010 
0.48 -1.000026997240512e-009 5.000152214638676e-010 
0.49 -9.537732361824455e-010 4.768883659660464e-010 
0.5 -9.087788906218864e-010 4.543918283414248e-010 
0.51 -8.649858348915446e-010 4.324941647906727e-010 
0.52 -8.223804562924106e-010 4.111954476298453e-010 
0.53 -7.808934147846853e-010 3.904512725859802e-010 
0.54 -7.404955042602729e-010 3.70248371814071e-010 
0.55 -7.011739720991156e-010 3.505866822868345e-010 
0.5600000000000001 -6.628955178789861e-010 3.314500976786616e-010 
0.5700000000000001 -6.256183491360286e-010 3.128111526014234e-010 
0.5800000000000001 -5.893278883716042e-010 2.94666040504214e-010 
0.59 -5.539950789389728e-010 2.770001156415093e-010 
0.6 -5.195846115853805e-010 2.597932827396001e-010 
0.61 -4.860976051290553e-010 2.430525342203648e-010 
0.62 -4.53488790086497e-010 2.267468022415824e-010 
0.63 -4.217496145114561e-010 2.108777276332746e-010 
0.64 -3.908554523674892e-010 1.954298168307675e-010 
0.65 -3.607963138676988e-010 1.804015041162327e-010 
0.66 -3.315462625908871e-010 1.657752412977967e-010 
0.67 -3.030976448178148e-010 1.515514095261163e-010 
0.6800000000000001 -2.754287496924435e-010 1.37716313076746e-010 
0.6900000000000001 -2.485260514567102e-010 1.242641844883839e-010 
0.7000000000000001 -2.223854663458459e-010 1.111951846086947e-010 
0.7100000000000001 -1.969830421982836e-010 9.849416069661916e-011 
0.72 -1.72312023618051e-010 8.615910998979299e-011 
0.73 -1.483564784984502e-010 7.418099496971928e-011 
0.74 -1.251092800176726e-010 6.255713756703453e-011 
0.75 -1.025634395839025e-010 5.128457706039057e-011 
0.76 -8.070377379914408e-011 4.035414304719986e-011 
0.77 -5.952533044834662e-011 2.976430525297299e-011 
0.78 -3.901753145173015e-011 1.950907162734379e-011 
0.79 -1.918144462236987e-011 9.590991907192211e-012 


==> rel_vergl.txt <==
%	unten		unten		innen		innen		außen		außen
%	ich		Modelica	ich		Modelica	ich		Modelica
%	vs		vs		vs		vs		vs		vs
%	FEM		FEM		FEM		FEM		FEM		FEM
%ri/[mm]						
0.01	2.04E-03	2.80E-03	2.14E-03	2.79E-02	1.87E-03	2.23E-02
0.02	1.03E-03	2.27E-03	1.04E-03	3.40E-02	1.02E-03	2.95E-02
0.03	6.59E-04	2.35E-03	6.98E-04	3.95E-02	6.36E-04	3.48E-02
0.04	4.90E-04	2.64E-03	4.97E-04	4.45E-02	4.66E-04	3.92E-02
0.05	3.68E-04	2.98E-03	3.81E-04	4.91E-02	3.68E-04	4.31E-02
0.06	2.92E-04	3.37E-03	3.01E-04	5.35E-02	2.86E-04	4.67E-02
0.07	2.52E-04	3.81E-03	2.47E-04	5.76E-02	2.42E-04	5.00E-02
0.08	1.75E-04	4.22E-03	1.92E-04	6.16E-02	1.62E-04	5.32E-02
0.09	1.12E-04	4.65E-03	1.04E-04	6.54E-02	1.05E-04	5.62E-02

